Machine Learning Construction: implications to cybersecurity

Statistical learning is the process of estimating an unknown probabilistic input-output relationship of a system using a limited number of observations. A statistical learning machine (SLM) is the algorithm, function, model, or rule, that learns such a process; and machine learning (ML) is the conventional name of this field. ML and its applications are ubiquitous in the modern world. Systems such as Automatic target recognition (ATR) in military applications, computer aided diagnosis (CAD) in medical imaging, DNA microarrays in genomics, optical character recognition (OCR), speech recognition (SR), spam email filtering, stock market prediction, etc., are few examples and applications for ML; diverse fields but one theory. In particular, ML has gained a lot of attention in the field of cyberphysical security, especially in the last decade. It is of great importance to this field to design detection algorithms that have the capability of learning from security data to be able to hunt threats, achieve better monitoring, master the complexity of the threat intelligence feeds, and achieve timely remediation of security incidents. The field of ML can be decomposed into two basic subfields: \textit{construction} and \textit{assessment}. We mean by \textit{construction} designing or inventing an appropriate algorithm that learns from the input data and achieves a good performance according to some optimality criterion. We mean by \textit{assessment} attributing some performance measures to the constructed ML algorithm, along with their estimators, to objectively assess this algorithm. \textit{Construction} and \textit{assessment} of a ML algorithm require familiarity with different other fields: probability, statistics, matrix theory, optimization, algorithms, and programming, among others.f

==> Yousef2021-BookChapter_contourtmp0.dat <==
-6.0e0 -6.0e0 4.1e1 4.1e1
-5.75511e0 -6.0e0 3.7631516e1 3.7631516e1
-5.51022e0 -6.0e0 3.4382965e1 3.4382965e1
-5.26533e0 -6.0e0 3.1254364e1 3.1254364e1
-5.02044e0 -6.0e0 2.8245712e1 2.8245712e1
-4.7755501e0 -6.0e0 2.5356995e1 2.5356995e1
-4.5306601e0 -6.0e0 2.2588196e1 2.2588196e1
-4.2857701e0 -6.0e0 1.9939362e1 1.9939362e1
-4.0408801e0 -6.0e0 1.7410477e1 1.7410477e1
-3.7959901e0 -6.0e0 1.5001526e1 1.5001526e1
-3.5511002e0 -6.0e0 1.2712509e1 1.2712509e1
-3.3062102e0 -6.0e0 1.0543442e1 1.0543442e1
-3.0613202e0 -6.0e0 8.494324e0 8.494324e0
-2.8164302e0 -6.0e0 6.56514e0 6.56514e0
-2.5715402e0 -6.0e0 4.755905e0 4.755905e0
-2.3266502e0 -6.0e0 3.06659e0 3.06659e0
-2.0817603e0 -6.0e0 1.4972427e0 1.4972427e0
-1.8368703e0 -6.0e0 4.78302e-2 4.78302e-2
-1.5919803e0 -6.0e0 -1.2816406e0 -1.2816406e0
-1.3470903e0 -6.0e0 -2.491168e0 -2.491168e0
-1.1022003e0 -6.0e0 -3.5807541e0 -3.5807541e0
-8.573103e-1 -6.0e0 -4.5503983e0 -4.5503983e0
-6.124203e-1 -6.0e0 -5.4000992e0 -5.4000992e0
-3.675303e-1 -6.0e0 -6.12986e0 -6.12986e0
-1.226403e-1 -6.0e0 -6.7396805e0 -6.7396805e0
1.222497e-1 -6.0e0 -7.2295543e0 -7.2295543e0
3.671397e-1 -6.0e0 -7.5994878e0 -7.5994878e0
6.120297e-1 -6.0e0 -7.8494789e0 -7.8494789e0
8.569197e-1 -6.0e0 -7.979528e0 -7.979528e0
1.1018097e0 -6.0e0 -7.9896349e0 -7.9896349e0
1.3466997e0 -6.0e0 -7.8797993e0 -7.8797993e0
1.5915897e0 -6.0e0 -7.6500217e0 -7.6500217e0
1.8364796e0 -6.0e0 -7.3003018e0 -7.3003018e0
2.0813696e0 -6.0e0 -6.8306412e0 -6.8306412e0
2.3262596e0 -6.0e0 -6.241037e0 -6.241037e0
2.5711496e0 -6.0e0 -5.5314865e0 -5.5314865e0
2.8160396e0 -6.0e0 -4.7019989e0 -4.7019989e0
3.0609296e0 -6.0e0 -3.752568e0 -3.752568e0
3.3058195e0 -6.0e0 -2.6831955e0 -2.6831955e0
3.5507095e0 -6.0e0 -1.4938812e0 -1.4938812e0
3.7955995e0 -6.0e0 -1.846237e-1 -1.846237e-1
4.0404895e0 -6.0e0 1.244574e0 1.244574e0
4.2853795e0 -6.0e0 2.793716e0 2.793716e0
4.5302695e0 -6.0e0 4.462799e0 4.462799e0
4.7751595e0 -6.0e0 6.251831e0 6.251831e0
5.0200494e0 -6.0e0 8.160797e0 8.160797e0
5.2649394e0 -6.0e0 1.0189713e1 1.0189713e1
5.5098294e0 -6.0e0 1.2338562e1 1.2338562e1
5.7547194e0 -6.0e0 1.4607361e1 1.4607361e1
5.9996094e0 -6.0e0 1.6996094e1 1.6996094e1

-6.0e0 -5.75511e0 4.1244891e1 4.1244891e1
-5.75511e0 -5.75511e0 3.7876407e1 3.7876407e1
-5.51022e0 -5.75511e0 3.4627856e1 3.4627856e1
-5.26533e0 -5.75511e0 3.1499255e1 3.1499255e1
-5.02044e0 -5.75511e0 2.8490604e1 2.8490604e1
-4.7755501e0 -5.75511e0 2.5601886e1 2.5601886e1
-4.5306601e0 -5.75511e0 2.2833087e1 2.2833087e1
-4.2857701e0 -5.75511e0 2.0184253e1 2.0184253e1
-4.0408801e0 -5.75511e0 1.7655368e1 1.7655368e1
-3.7959901e0 -5.75511e0 1.5246417e1 1.5246417e1
-3.5511002e0 -5.75511e0 1.29574e1 1.29574e1
-3.3062102e0 -5.75511e0 1.0788333e1 1.0788333e1
-3.0613202e0 -5.75511e0 8.739215e0 8.739215e0
-2.8164302e0 -5.75511e0 6.810031e0 6.810031e0
-2.5715402e0 -5.75511e0 5.000797e0 5.000797e0
-2.3266502e0 -5.75511e0 3.31148e0 3.31148e0
-2.0817603e0 -5.75511e0 1.7421327e0 1.7421327e0
-1.8368703e0 -5.75511e0 2.927202e-1 2.927202e-1
-1.5919803e0 -5.75511e0 -1.0367506e0 -1.0367506e0
-1.3470903e0 -5.75511e0 -2.246278e0 -2.246278e0
-1.1022003e0 -5.75511e0 -3.3358641e0 -3.3358641e0
-8.573103e-1 -5.75511e0 -4.3055083e0 -4.3055083e0
-6.124203e-1 -5.75511e0 -5.1552092e0 -5.1552092e0
-3.675303e-1 -5.75511e0 -5.88497e0 -5.88497e0
-1.226403e-1 -5.75511e0 -6.4947905e0 -6.4947905e0
1.222497e-1 -5.75511e0 -6.9846643e0 -6.9846643e0
3.671397e-1 -5.75511e0 -7.3545978e0 -7.3545978e0
6.120297e-1 -5.75511e0 -7.604589e0 -7.604589e0
8.569197e-1 -5.75511e0 -7.734638e0 -7.734638e0
1.1018097e0 -5.75511e0 -7.7447449e0 -7.7447449e0
1.3466997e0 -5.75511e0 -7.6349094e0 -7.6349094e0
1.5915897e0 -5.75511e0 -7.4051317e0 -7.4051317e0
1.8364796e0 -5.75511e0 -7.0554118e0 -7.0554118e0
2.0813696e0 -5.75511e0 -6.5857512e0 -6.5857512e0
2.3262596e0 -5.75511e0 -5.996147e0 -5.996147e0
2.5711496e0 -5.75511e0 -5.2865965e0 -5.2865965e0
2.8160396e0 -5.75511e0 -4.4571089e0 -4.4571089e0
3.0609296e0 -5.75511e0 -3.507678e0 -3.507678e0
3.3058195e0 -5.75511e0 -2.4383054e0 -2.4383054e0
3.5507095e0 -5.75511e0 -1.2489912e0 -1.2489912e0
3.7955995e0 -5.75511e0 6.02663e-2 6.02663e-2
4.0404895e0 -5.75511e0 1.489464e0 1.489464e0
4.2853795e0 -5.75511e0 3.038608e0 3.038608e0
4.5302695e0 -5.75511e0 4.70769e0 4.70769e0
4.7751595e0 -5.75511e0 6.496722e0 6.496722e0
5.0200494e0 -5.75511e0 8.405688e0 8.405688e0
5.2649394e0 -5.75511e0 1.0434604e1 1.0434604e1
5.5098294e0 -5.75511e0 1.2583453e1 1.2583453e1
5.7547194e0 -5.75511e0 1.4852252e1 1.4852252e1
5.9996094e0 -5.75511e0 1.7240985e1 1.7240985e1

-6.0e0 -5.51022e0 4.1489781e1 4.1489781e1
-5.75511e0 -5.51022e0 3.8121297e1 3.8121297e1
-5.51022e0 -5.51022e0 3.4872746e1 3.4872746e1
-5.26533e0 -5.51022e0 3.1744145e1 3.1744145e1
-5.02044e0 -5.51022e0 2.8735493e1 2.8735493e1
-4.7755501e0 -5.51022e0 2.5846776e1 2.5846776e1
-4.5306601e0 -5.51022e0 2.3077977e1 2.3077977e1
-4.2857701e0 -5.51022e0 2.0429143e1 2.0429143e1
-4.0408801e0 -5.51022e0 1.7900258e1 1.7900258e1
-3.7959901e0 -5.51022e0 1.5491307e1 1.5491307e1
-3.5511002e0 -5.51022e0 1.320229e1 1.320229e1
-3.3062102e0 -5.51022e0 1.1033223e1 1.1033223e1
-3.0613202e0 -5.51022e0 8.984105e0 8.984105e0
-2.8164302e0 -5.51022e0 7.054921e0 7.054921e0
-2.5715402e0 -5.51022e0 5.245686e0 5.245686e0
-2.3266502e0 -5.51022e0 3.55637e0 3.55637e0
-2.0817603e0 -5.51022e0 1.9870227e0 1.9870227e0
-1.8368703e0 -5.51022e0 5.376102e-1 5.376102e-1
-1.5919803e0 -5.51022e0 -7.918607e-1 -7.918607e-1
-1.3470903e0 -5.51022e0 -2.0013881e0 -2.0013881e0
-1.1022003e0 -5.51022e0 -3.0909741e0 -3.0909741e0
-8.573103e-1 -5.51022e0 -4.0606183e0 -4.0606183e0
-6.124203e-1 -5.51022e0 -4.9103192e0 -4.9103192e0
-3.675303e-1 -5.51022e0 -5.64008e0 -5.64008e0
-1.226403e-1 -5.51022e0 -6.2499005e0 -6.2499005e0
1.222497e-1 -5.51022e0 -6.7397743e0 -6.7397743e0
3.671397e-1 -5.51022e0 -7.1097078e0 -7.1097078e0
6.120297e-1 -5.51022e0 -7.359699e0 -7.359699e0
8.569197e-1 -5.51022e0 -7.4897481e0 -7.4897481e0
1.1018097e0 -5.51022e0 -7.4998549e0 -7.4998549e0
1.3466997e0 -5.51022e0 -7.3900194e0 -7.3900194e0
1.5915897e0 -5.51022e0 -7.1602417e0 -7.1602417e0
1.8364796e0 -5.51022e0 -6.8105219e0 -6.8105219e0
2.0813696e0 -5.51022e0 -6.3408612e0 -6.3408612e0
2.3262596e0 -5.51022e0 -5.751257e0 -5.751257e0
2.5711496e0 -5.51022e0 -5.0417065e0 -5.0417065e0
2.8160396e0 -5.51022e0 -4.212219e0 -4.212219e0
3.0609296e0 -5.51022e0 -3.2627881e0 -3.2627881e0
3.3058195e0 -5.51022e0 -2.1934154e0 -2.1934154e0
3.5507095e0 -5.51022e0 -1.0041014e0 -1.0041014e0
3.7955995e0 -5.51022e0 3.051563e-1 3.051563e-1
4.0404895e0 -5.51022e0 1.734354e0 1.734354e0
4.2853795e0 -5.51022e0 3.283498e0 3.283498e0
4.5302695e0 -5.51022e0 4.95258e0 4.95258e0
4.7751595e0 -5.51022e0 6.741612e0 6.741612e0
5.0200494e0 -5.51022e0 8.650578e0 8.650578e0
5.2649394e0 -5.51022e0 1.0679494e1 1.0679494e1
5.5098294e0 -5.51022e0 1.2828343e1 1.2828343e1
5.7547194e0 -5.51022e0 1.5097142e1 1.5097142e1
5.9996094e0 -5.51022e0 1.7485875e1 1.7485875e1

-6.0e0 -5.26533e0 4.1734671e1 4.1734671e1
-5.75511e0 -5.26533e0 3.8366187e1 3.8366187e1
-5.51022e0 -5.26533e0 3.5117636e1 3.5117636e1
-5.26533e0 -5.26533e0 3.1989035e1 3.1989035e1
-5.02044e0 -5.26533e0 2.8980383e1 2.8980383e1
-4.7755501e0 -5.26533e0 2.6091666e1 2.6091666e1
-4.5306601e0 -5.26533e0 2.3322867e1 2.3322867e1
-4.2857701e0 -5.26533e0 2.0674033e1 2.0674033e1
-4.0408801e0 -5.26533e0 1.8145148e1 1.8145148e1
-3.7959901e0 -5.26533e0 1.5736197e1 1.5736197e1
-3.5511002e0 -5.26533e0 1.344718e1 1.344718e1
-3.3062102e0 -5.26533e0 1.1278113e1 1.1278113e1
-3.0613202e0 -5.26533e0 9.228995e0 9.228995e0
-2.8164302e0 -5.26533e0 7.299811e0 7.299811e0
-2.5715402e0 -5.26533e0 5.490576e0 5.490576e0
-2.3266502e0 -5.26533e0 3.80126e0 3.80126e0
-2.0817603e0 -5.26533e0 2.2319127e0 2.2319127e0
-1.8368703e0 -5.26533e0 7.825002e-1 7.825002e-1
-1.5919803e0 -5.26533e0 -5.469707e-1 -5.469707e-1
-1.3470903e0 -5.26533e0 -1.7564984e0 -1.7564984e0
-1.1022003e0 -5.26533e0 -2.846084e0 -2.846084e0
-8.573103e-1 -5.26533e0 -3.8157283e0 -3.8157283e0
-6.124203e-1 -5.26533e0 -4.6654292e0 -4.6654292e0
-3.675303e-1 -5.26533e0 -5.39519e0 -5.39519e0
-1.226403e-1 -5.26533e0 -6.0050105e0 -6.0050105e0
1.222497e-1 -5.26533e0 -6.4948843e0 -6.4948843e0
3.671397e-1 -5.26533e0 -6.8648178e0 -6.8648178e0
6.120297e-1 -5.26533e0 -7.114809e0 -7.114809e0
8.569197e-1 -5.26533e0 -7.2448581e0 -7.2448581e0
1.1018097e0 -5.26533e0 -7.2549649e0 -7.2549649e0
1.3466997e0 -5.26533e0 -7.1451294e0 -7.1451294e0
1.5915897e0 -5.26533e0 -6.9153517e0 -6.9153517e0
1.8364796e0 -5.26533e0 -6.5656319e0 -6.5656319e0
2.0813696e0 -5.26533e0 -6.0959712e0 -6.0959712e0
2.3262596e0 -5.26533e0 -5.506367e0 -5.506367e0
2.5711496e0 -5.26533e0 -4.7968166e0 -4.7968166e0
2.8160396e0 -5.26533e0 -3.967329e0 -3.967329e0
3.0609296e0 -5.26533e0 -3.0178981e0 -3.0178981e0
3.3058195e0 -5.26533e0 -1.9485255e0 -1.9485255e0
3.5507095e0 -5.26533e0 -7.592113e-1 -7.592113e-1
3.7955995e0 -5.26533e0 5.500462e-1 5.500462e-1
4.0404895e0 -5.26533e0 1.979244e0 1.979244e0
4.2853795e0 -5.26533e0 3.528387e0 3.528387e0
4.5302695e0 -5.26533e0 5.19747e0 5.19747e0
4.7751595e0 -5.26533e0 6.986502e0 6.986502e0
5.0200494e0 -5.26533e0 8.895468e0 8.895468e0
5.2649394e0 -5.26533e0 1.0924384e1 1.0924384e1
5.5098294e0 -5.26533e0 1.3073233e1 1.3073233e1
5.7547194e0 -5.26533e0 1.5342032e1 1.5342032e1
5.9996094e0 -5.26533e0 1.7730765e1 1.7730765e1

-6.0e0 -5.02044e0 4.1979561e1 4.1979561e1
-5.75511e0 -5.02044e0 3.8611076e1 3.8611076e1
-5.51022e0 -5.02044e0 3.5362526e1 3.5362526e1
-5.26533e0 -5.02044e0 3.2233925e1 3.2233925e1
-5.02044e0 -5.02044e0 2.9225273e1 2.9225273e1
-4.7755501e0 -5.02044e0 2.6336555e1 2.6336555e1
-4.5306601e0 -5.02044e0 2.3567757e1 2.3567757e1
-4.2857701e0 -5.02044e0 2.0918922e1 2.0918922e1
-4.0408801e0 -5.02044e0 1.8390038e1 1.8390038e1
-3.7959901e0 -5.02044e0 1.5981087e1 1.5981087e1
-3.5511002e0 -5.02044e0 1.369207e1 1.369207e1
-3.3062102e0 -5.02044e0 1.1523003e1 1.1523003e1
-3.0613202e0 -5.02044e0 9.473885e0 9.473885e0
-2.8164302e0 -5.02044e0 7.5447e0 7.5447e0
-2.5715402e0 -5.02044e0 5.735466e0 5.735466e0
-2.3266502e0 -5.02044e0 4.04615e0 4.04615e0
-2.0817603e0 -5.02044e0 2.4768027e0 2.4768027e0
-1.8368703e0 -5.02044e0 1.0273901e0 1.0273901e0
-1.5919803e0 -5.02044e0 -3.020807e-1 -3.020807e-1
-1.3470903e0 -5.02044e0 -1.5116084e0 -1.5116084e0
-1.1022003e0 -5.02044e0 -2.6011942e0 -2.6011942e0
-8.573103e-1 -5.02044e0 -3.5708383e0 -3.5708383e0
-6.124203e-1 -5.02044e0 -4.4205392e0 -4.4205392e0
-3.675303e-1 -5.02044e0 -5.1503e0 -5.1503e0
-1.226403e-1 -5.02044e0 -5.7601205e0 -5.7601205e0
1.222497e-1 -5.02044e0 -6.2499944e0 -6.2499944e0
3.671397e-1 -5.02044e0 -6.6199278e0 -6.6199278e0
6.120297e-1 -5.02044e0 -6.869919e0 -6.869919e0
8.569197e-1 -5.02044e0 -6.9999681e0 -6.9999681e0
1.1018097e0 -5.02044e0 -7.0100749e0 -7.0100749e0
1.3466997e0 -5.02044e0 -6.9002394e0 -6.9002394e0
1.5915897e0 -5.02044e0 -6.6704617e0 -6.6704617e0
1.8364796e0 -5.02044e0 -6.3207419e0 -6.3207419e0
2.0813696e0 -5.02044e0 -5.8510812e0 -5.8510812e0
2.3262596e0 -5.02044e0 -5.261477e0 -5.261477e0
2.5711496e0 -5.02044e0 -4.5519266e0 -4.5519266e0
2.8160396e0 -5.02044e0 -3.722439e0 -3.722439e0
3.0609296e0 -5.02044e0 -2.773008e0 -2.773008e0
3.3058195e0 -5.02044e0 -1.7036357e0 -1.7036357e0
3.5507095e0 -5.02044e0 -5.143213e-1 -5.143213e-1
3.7955995e0 -5.02044e0 7.949362e-1 7.949362e-1
4.0404895e0 -5.02044e0 2.2241339e0 2.2241339e0
4.2853795e0 -5.02044e0 3.773277e0 3.773277e0
4.5302695e0 -5.02044e0 5.44236e0 5.44236e0
4.7751595e0 -5.02044e0 7.231392e0 7.231392e0
5.0200494e0 -5.02044e0 9.140358e0 9.140358e0
5.2649394e0 -5.02044e0 1.1169273e1 1.1169273e1
5.5098294e0 -5.02044e0 1.3318123e1 1.3318123e1
5.7547194e0 -5.02044e0 1.5586922e1 1.5586922e1
5.9996094e0 -5.02044e0 1.7975655e1 1.7975655e1

-6.0e0 -4.7755501e0 4.222445e1 4.222445e1
-5.75511e0 -4.7755501e0 3.8855966e1 3.8855966e1
-5.51022e0 -4.7755501e0 3.5607416e1 3.5607416e1
-5.26533e0 -4.7755501e0 3.2478815e1 3.2478815e1
-5.02044e0 -4.7755501e0 2.9470163e1 2.9470163e1
-4.7755501e0 -4.7755501e0 2.6581445e1 2.6581445e1
-4.5306601e0 -4.7755501e0 2.3812646e1 2.3812646e1
-4.2857701e0 -4.7755501e0 2.1163812e1 2.1163812e1
-4.0408801e0 -4.7755501e0 1.8634927e1 1.8634927e1
-3.7959901e0 -4.7755501e0 1.6225977e1 1.6225977e1
-3.5511002e0 -4.7755501e0 1.393696e1 1.393696e1
-3.3062102e0 -4.7755501e0 1.1767892e1 1.1767892e1
-3.0613202e0 -4.7755501e0 9.718774e0 9.718774e0
-2.8164302e0 -4.7755501e0 7.78959e0 7.78959e0
-2.5715402e0 -4.7755501e0 5.980356e0 5.980356e0
-2.3266502e0 -4.7755501e0 4.29104e0 4.29104e0
-2.0817603e0 -4.7755501e0 2.7216927e0 2.7216927e0
-1.8368703e0 -4.7755501e0 1.2722801e0 1.2722801e0
-1.5919803e0 -4.7755501e0 -5.71907e-2 -5.71907e-2
-1.3470903e0 -4.7755501e0 -1.2667184e0 -1.2667184e0
-1.1022003e0 -4.7755501e0 -2.3563042e0 -2.3563042e0
-8.573103e-1 -4.7755501e0 -3.3259483e0 -3.3259483e0
-6.124203e-1 -4.7755501e0 -4.1756493e0 -4.1756493e0
-3.675303e-1 -4.7755501e0 -4.90541e0 -4.90541e0
-1.226403e-1 -4.7755501e0 -5.5152306e0 -5.5152306e0
1.222497e-1 -4.7755501e0 -6.0051044e0 -6.0051044e0
3.671397e-1 -4.7755501e0 -6.3750378e0 -6.3750378e0
6.120297e-1 -4.7755501e0 -6.625029e0 -6.625029e0
8.569197e-1 -4.7755501e0 -6.7550781e0 -6.7550781e0
1.1018097e0 -4.7755501e0 -6.765185e0 -6.765185e0
1.3466997e0 -4.7755501e0 -6.6553494e0 -6.6553494e0
1.5915897e0 -4.7755501e0 -6.4255717e0 -6.4255717e0
1.8364796e0 -4.7755501e0 -6.0758519e0 -6.0758519e0
2.0813696e0 -4.7755501e0 -5.6061913e0 -5.6061913e0
2.3262596e0 -4.7755501e0 -5.016587e0 -5.016587e0
2.5711496e0 -4.7755501e0 -4.3070366e0 -4.3070366e0
2.8160396e0 -4.7755501e0 -3.477549e0 -3.477549e0
3.0609296e0 -4.7755501e0 -2.528118e0 -2.528118e0
3.3058195e0 -4.7755501e0 -1.4587457e0 -1.4587457e0
3.5507095e0 -4.7755501e0 -2.694313e-1 -2.694313e-1
3.7955995e0 -4.7755501e0 1.0398262e0 1.0398262e0
4.0404895e0 -4.7755501e0 2.4690239e0 2.4690239e0
4.2853795e0 -4.7755501e0 4.018167e0 4.018167e0
4.5302695e0 -4.7755501e0 5.68725e0 5.68725e0
4.7751595e0 -4.7755501e0 7.476282e0 7.476282e0
5.0200494e0 -4.7755501e0 9.385248e0 9.385248e0
5.2649394e0 -4.7755501e0 1.1414163e1 1.1414163e1
5.5098294e0 -4.7755501e0 1.3563013e1 1.3563013e1
5.7547194e0 -4.7755501e0 1.5831812e1 1.5831812e1
5.9996094e0 -4.7755501e0 1.8220544e1 1.8220544e1

-6.0e0 -4.5306601e0 4.246934e1 4.246934e1
-5.75511e0 -4.5306601e0 3.9100856e1 3.9100856e1
-5.51022e0 -4.5306601e0 3.5852306e1 3.5852306e1
-5.26533e0 -4.5306601e0 3.2723705e1 3.2723705e1
-5.02044e0 -4.5306601e0 2.9715053e1 2.9715053e1
-4.7755501e0 -4.5306601e0 2.6826335e1 2.6826335e1
-4.5306601e0 -4.5306601e0 2.4057536e1 2.4057536e1
-4.2857701e0 -4.5306601e0 2.1408702e1 2.1408702e1
-4.0408801e0 -4.5306601e0 1.8879817e1 1.8879817e1
-3.7959901e0 -4.5306601e0 1.6470866e1 1.6470866e1
-3.5511002e0 -4.5306601e0 1.418185e1 1.418185e1
-3.3062102e0 -4.5306601e0 1.2012782e1 1.2012782e1
-3.0613202e0 -4.5306601e0 9.963664e0 9.963664e0
-2.8164302e0 -4.5306601e0 8.03448e0 8.03448e0
-2.5715402e0 -4.5306601e0 6.225246e0 6.225246e0
-2.3266502e0 -4.5306601e0 4.53593e0 4.53593e0
-2.0817603e0 -4.5306601e0 2.9665826e0 2.9665826e0
-1.8368703e0 -4.5306601e0 1.5171701e0 1.5171701e0
-1.5919803e0 -4.5306601e0 1.876993e-1 1.876993e-1
-1.3470903e0 -4.5306601e0 -1.0218283e0 -1.0218283e0
-1.1022003e0 -4.5306601e0 -2.1114142e0 -2.1114142e0
-8.573103e-1 -4.5306601e0 -3.0810583e0 -3.0810583e0
-6.124203e-1 -4.5306601e0 -3.9307593e0 -3.9307593e0
-3.675303e-1 -4.5306601e0 -4.66052e0 -4.66052e0
-1.226403e-1 -4.5306601e0 -5.2703406e0 -5.2703406e0
1.222497e-1 -4.5306601e0 -5.7602144e0 -5.7602144e0
3.671397e-1 -4.5306601e0 -6.1301479e0 -6.1301479e0
6.120297e-1 -4.5306601e0 -6.380139e0 -6.380139e0
8.569197e-1 -4.5306601e0 -6.5101881e0 -6.5101881e0
1.1018097e0 -4.5306601e0 -6.520295e0 -6.520295e0
1.3466997e0 -4.5306601e0 -6.4104594e0 -6.4104594e0
1.5915897e0 -4.5306601e0 -6.1806818e0 -6.1806818e0
1.8364796e0 -4.5306601e0 -5.8309619e0 -5.8309619e0
2.0813696e0 -4.5306601e0 -5.3613013e0 -5.3613013e0
2.3262596e0 -4.5306601e0 -4.7716971e0 -4.7716971e0
2.5711496e0 -4.5306601e0 -4.0621466e0 -4.0621466e0
2.8160396e0 -4.5306601e0 -3.232659e0 -3.232659e0
3.0609296e0 -4.5306601e0 -2.283228e0 -2.283228e0
3.3058195e0 -4.5306601e0 -1.2138557e0 -1.2138557e0
3.5507095e0 -4.5306601e0 -2.45413e-2 -2.45413e-2
3.7955995e0 -4.5306601e0 1.2847162e0 1.2847162e0
4.0404895e0 -4.5306601e0 2.7139139e0 2.7139139e0
4.2853795e0 -4.5306601e0 4.263057e0 4.263057e0
4.5302695e0 -4.5306601e0 5.93214e0 5.93214e0
4.7751595e0 -4.5306601e0 7.721172e0 7.721172e0
5.0200494e0 -4.5306601e0 9.630138e0 9.630138e0
5.2649394e0 -4.5306601e0 1.1659053e1 1.1659053e1
5.5098294e0 -4.5306601e0 1.3807903e1 1.3807903e1
5.7547194e0 -4.5306601e0 1.6076701e1 1.6076701e1
5.9996094e0 -4.5306601e0 1.8465434e1 1.8465434e1

-6.0e0 -4.2857701e0 4.271423e1 4.271423e1
-5.75511e0 -4.2857701e0 3.9345746e1 3.9345746e1
-5.51022e0 -4.2857701e0 3.6097195e1 3.6097195e1
-5.26533e0 -4.2857701e0 3.2968594e1 3.2968594e1
-5.02044e0 -4.2857701e0 2.9959943e1 2.9959943e1
-4.7755501e0 -4.2857701e0 2.7071225e1 2.7071225e1
-4.5306601e0 -4.2857701e0 2.4302426e1 2.4302426e1
-4.2857701e0 -4.2857701e0 2.1653592e1 2.1653592e1
-4.0408801e0 -4.2857701e0 1.9124707e1 1.9124707e1
-3.7959901e0 -4.2857701e0 1.6715756e1 1.6715756e1
-3.5511002e0 -4.2857701e0 1.442674e1 1.442674e1
-3.3062102e0 -4.2857701e0 1.2257672e1 1.2257672e1
-3.0613202e0 -4.2857701e0 1.0208554e1 1.0208554e1
-2.8164302e0 -4.2857701e0 8.27937e0 8.27937e0
-2.5715402e0 -4.2857701e0 6.470135e0 6.470135e0
-2.3266502e0 -4.2857701e0 4.78082e0 4.78082e0
-2.0817603e0 -4.2857701e0 3.2114726e0 3.2114726e0
-1.8368703e0 -4.2857701e0 1.7620601e0 1.7620601e0
-1.5919803e0 -4.2857701e0 4.325893e-1 4.325893e-1
-1.3470903e0 -4.2857701e0 -7.769383e-1 -7.769383e-1
-1.1022003e0 -4.2857701e0 -1.8665242e0 -1.8665242e0
-8.573103e-1 -4.2857701e0 -2.8361684e0 -2.8361684e0
-6.124203e-1 -4.2857701e0 -3.6858693e0 -3.6858693e0
-3.675303e-1 -4.2857701e0 -4.41563e0 -4.41563e0
-1.226403e-1 -4.2857701e0 -5.0254506e0 -5.0254506e0
1.222497e-1 -4.2857701e0 -5.5153244e0 -5.5153244e0
3.671397e-1 -4.2857701e0 -5.8852579e0 -5.8852579e0
6.120297e-1 -4.2857701e0 -6.135249e0 -6.135249e0
8.569197e-1 -4.2857701e0 -6.2652982e0 -6.2652982e0
1.1018097e0 -4.2857701e0 -6.275405e0 -6.275405e0
1.3466997e0 -4.2857701e0 -6.1655695e0 -6.1655695e0
1.5915897e0 -4.2857701e0 -5.9357918e0 -5.9357918e0
1.8364796e0 -4.2857701e0 -5.586072e0 -5.586072e0
2.0813696e0 -4.2857701e0 -5.1164113e0 -5.1164113e0
2.3262596e0 -4.2857701e0 -4.5268071e0 -4.5268071e0
2.5711496e0 -4.2857701e0 -3.8172566e0 -3.8172566e0
2.8160396e0 -4.2857701e0 -2.9877689e0 -2.9877689e0
3.0609296e0 -4.2857701e0 -2.0383382e0 -2.0383382e0
3.3058195e0 -4.2857701e0 -9.689656e-1 -9.689656e-1
3.5507095e0 -4.2857701e0 2.203487e-1 2.203487e-1
3.7955995e0 -4.2857701e0 1.5296062e0 1.5296062e0
4.0404895e0 -4.2857701e0 2.9588039e0 2.9588039e0
4.2853795e0 -4.2857701e0 4.507947e0 4.507947e0
4.5302695e0 -4.2857701e0 6.17703e0 6.17703e0
4.7751595e0 -4.2857701e0 7.966061e0 7.966061e0
5.0200494e0 -4.2857701e0 9.875027e0 9.875027e0
5.2649394e0 -4.2857701e0 1.1903943e1 1.1903943e1
5.5098294e0 -4.2857701e0 1.4052792e1 1.4052792e1
5.7547194e0 -4.2857701e0 1.6321591e1 1.6321591e1
5.9996094e0 -4.2857701e0 1.8710324e1 1.8710324e1

-6.0e0 -4.0408801e0 4.295912e1 4.295912e1
-5.75511e0 -4.0408801e0 3.9590636e1 3.9590636e1
-5.51022e0 -4.0408801e0 3.6342085e1 3.6342085e1
-5.26533e0 -4.0408801e0 3.3213484e1 3.3213484e1
-5.02044e0 -4.0408801e0 3.0204832e1 3.0204832e1
-4.7755501e0 -4.0408801e0 2.7316115e1 2.7316115e1
-4.5306601e0 -4.0408801e0 2.4547316e1 2.4547316e1
-4.2857701e0 -4.0408801e0 2.1898482e1 2.1898482e1
-4.0408801e0 -4.0408801e0 1.9369597e1 1.9369597e1
-3.7959901e0 -4.0408801e0 1.6960646e1 1.6960646e1
-3.5511002e0 -4.0408801e0 1.467163e1 1.467163e1
-3.3062102e0 -4.0408801e0 1.2502562e1 1.2502562e1
-3.0613202e0 -4.0408801e0 1.0453444e1 1.0453444e1
-2.8164302e0 -4.0408801e0 8.52426e0 8.52426e0
-2.5715402e0 -4.0408801e0 6.715025e0 6.715025e0
-2.3266502e0 -4.0408801e0 5.02571e0 5.02571e0
-2.0817603e0 -4.0408801e0 3.4563626e0 3.4563626e0
-1.8368703e0 -4.0408801e0 2.00695e0 2.00695e0
-1.5919803e0 -4.0408801e0 6.774792e-1 6.774792e-1
-1.3470903e0 -4.0408801e0 -5.320483e-1 -5.320483e-1
-1.1022003e0 -4.0408801e0 -1.6216342e0 -1.6216342e0
-8.573103e-1 -4.0408801e0 -2.5912784e0 -2.5912784e0
-6.124203e-1 -4.0408801e0 -3.4409793e0 -3.4409793e0
-3.675303e-1 -4.0408801e0 -4.17074e0 -4.17074e0
-1.226403e-1 -4.0408801e0 -4.7805606e0 -4.7805606e0
1.222497e-1 -4.0408801e0 -5.2704344e0 -5.2704344e0
3.671397e-1 -4.0408801e0 -5.6403679e0 -5.6403679e0
6.120297e-1 -4.0408801e0 -5.890359e0 -5.890359e0
8.569197e-1 -4.0408801e0 -6.0204082e0 -6.0204082e0
1.1018097e0 -4.0408801e0 -6.030515e0 -6.030515e0
1.3466997e0 -4.0408801e0 -5.9206795e0 -5.9206795e0
1.5915897e0 -4.0408801e0 -5.6909018e0 -5.6909018e0
1.8364796e0 -4.0408801e0 -5.341182e0 -5.341182e0
2.0813696e0 -4.0408801e0 -4.8715213e0 -4.8715213e0
2.3262596e0 -4.0408801e0 -4.2819171e0 -4.2819171e0
2.5711496e0 -4.0408801e0 -3.5723666e0 -3.5723666e0
2.8160396e0 -4.0408801e0 -2.7428789e0 -2.7428789e0
3.0609296e0 -4.0408801e0 -1.7934483e0 -1.7934483e0
3.3058195e0 -4.0408801e0 -7.240756e-1 -7.240756e-1
3.5507095e0 -4.0408801e0 4.652386e-1 4.652386e-1
3.7955995e0 -4.0408801e0 1.7744962e0 1.7744962e0
4.0404895e0 -4.0408801e0 3.2036938e0 3.2036938e0
4.2853795e0 -4.0408801e0 4.752837e0 4.752837e0
4.5302695e0 -4.0408801e0 6.42192e0 6.42192e0
4.7751595e0 -4.0408801e0 8.210951e0 8.210951e0
5.0200494e0 -4.0408801e0 1.0119917e1 1.0119917e1
5.2649394e0 -4.0408801e0 1.2148833e1 1.2148833e1
5.5098294e0 -4.0408801e0 1.4297682e1 1.4297682e1
5.7547194e0 -4.0408801e0 1.6566481e1 1.6566481e1
5.9996094e0 -4.0408801e0 1.8955214e1 1.8955214e1

-6.0e0 -3.7959901e0 4.320401e1 4.320401e1
-5.75511e0 -3.7959901e0 3.9835526e1 3.9835526e1
-5.51022e0 -3.7959901e0 3.6586975e1 3.6586975e1
-5.26533e0 -3.7959901e0 3.3458374e1 3.3458374e1
-5.02044e0 -3.7959901e0 3.0449722e1 3.0449722e1
-4.7755501e0 -3.7959901e0 2.7561005e1 2.7561005e1
-4.5306601e0 -3.7959901e0 2.4792206e1 2.4792206e1
-4.2857701e0 -3.7959901e0 2.2143372e1 2.2143372e1
-4.0408801e0 -3.7959901e0 1.9614487e1 1.9614487e1
-3.7959901e0 -3.7959901e0 1.7205536e1 1.7205536e1
-3.5511002e0 -3.7959901e0 1.4916519e1 1.4916519e1
-3.3062102e0 -3.7959901e0 1.2747452e1 1.2747452e1
-3.0613202e0 -3.7959901e0 1.0698334e1 1.0698334e1
-2.8164302e0 -3.7959901e0 8.76915e0 8.76915e0
-2.5715402e0 -3.7959901e0 6.959915e0 6.959915e0
-2.3266502e0 -3.7959901e0 5.2706e0 5.2706e0
-2.0817603e0 -3.7959901e0 3.7012526e0 3.7012526e0
-1.8368703e0 -3.7959901e0 2.25184e0 2.25184e0
-1.5919803e0 -3.7959901e0 9.223692e-1 9.223692e-1
-1.3470903e0 -3.7959901e0 -2.871584e-1 -2.871584e-1
-1.1022003e0 -3.7959901e0 -1.3767442e0 -1.3767442e0
-8.573103e-1 -3.7959901e0 -2.3463884e0 -2.3463884e0
-6.124203e-1 -3.7959901e0 -3.1960893e0 -3.1960893e0
-3.675303e-1 -3.7959901e0 -3.92585e0 -3.92585e0
-1.226403e-1 -3.7959901e0 -4.5356706e0 -4.5356706e0
1.222497e-1 -3.7959901e0 -5.0255444e0 -5.0255444e0
3.671397e-1 -3.7959901e0 -5.3954779e0 -5.3954779e0
6.120297e-1 -3.7959901e0 -5.645469e0 -5.645469e0
8.569197e-1 -3.7959901e0 -5.7755182e0 -5.7755182e0
1.1018097e0 -3.7959901e0 -5.785625e0 -5.785625e0
1.3466997e0 -3.7959901e0 -5.6757895e0 -5.6757895e0
1.5915897e0 -3.7959901e0 -5.4460118e0 -5.4460118e0
1.8364796e0 -3.7959901e0 -5.096292e0 -5.096292e0
2.0813696e0 -3.7959901e0 -4.6266313e0 -4.6266313e0
2.3262596e0 -3.7959901e0 -4.0370271e0 -4.0370271e0
2.5711496e0 -3.7959901e0 -3.3274767e0 -3.3274767e0
2.8160396e0 -3.7959901e0 -2.4979889e0 -2.4979889e0
3.0609296e0 -3.7959901e0 -1.5485582e0 -1.5485582e0
3.3058195e0 -3.7959901e0 -4.791856e-1 -4.791856e-1
3.5507095e0 -3.7959901e0 7.101286e-1 7.101286e-1
3.7955995e0 -3.7959901e0 2.0193861e0 2.0193861e0
4.0404895e0 -3.7959901e0 3.4485838e0 3.4485838e0
4.2853795e0 -3.7959901e0 4.997726e0 4.997726e0
4.5302695e0 -3.7959901e0 6.666809e0 6.666809e0
4.7751595e0 -3.7959901e0 8.455841e0 8.455841e0
5.0200494e0 -3.7959901e0 1.0364807e1 1.0364807e1
5.2649394e0 -3.7959901e0 1.2393723e1 1.2393723e1
5.5098294e0 -3.7959901e0 1.4542572e1 1.4542572e1
5.7547194e0 -3.7959901e0 1.6811371e1 1.6811371e1
5.9996094e0 -3.7959901e0 1.9200104e1 1.9200104e1

-6.0e0 -3.5511002e0 4.34489e1 4.34489e1
-5.75511e0 -3.5511002e0 4.0080415e1 4.0080415e1
-5.51022e0 -3.5511002e0 3.6831865e1 3.6831865e1
-5.26533e0 -3.5511002e0 3.3703264e1 3.3703264e1
-5.02044e0 -3.5511002e0 3.0694612e1 3.0694612e1
-4.7755501e0 -3.5511002e0 2.7805894e1 2.7805894e1
-4.5306601e0 -3.5511002e0 2.5037096e1 2.5037096e1
-4.2857701e0 -3.5511002e0 2.2388261e1 2.2388261e1
-4.0408801e0 -3.5511002e0 1.9859377e1 1.9859377e1
-3.7959901e0 -3.5511002e0 1.7450426e1 1.7450426e1
-3.5511002e0 -3.5511002e0 1.5161409e1 1.5161409e1
-3.3062102e0 -3.5511002e0 1.2992342e1 1.2992342e1
-3.0613202e0 -3.5511002e0 1.0943224e1 1.0943224e1
-2.8164302e0 -3.5511002e0 9.01404e0 9.01404e0
-2.5715402e0 -3.5511002e0 7.204805e0 7.204805e0
-2.3266502e0 -3.5511002e0 5.515489e0 5.515489e0
-2.0817603e0 -3.5511002e0 3.9461426e0 3.9461426e0
-1.8368703e0 -3.5511002e0 2.49673e0 2.49673e0
-1.5919803e0 -3.5511002e0 1.1672592e0 1.1672592e0
-1.3470903e0 -3.5511002e0 -4.22684e-2 -4.22684e-2
-1.1022003e0 -3.5511002e0 -1.1318542e0 -1.1318542e0
-8.573103e-1 -3.5511002e0 -2.1014983e0 -2.1014983e0
-6.124203e-1 -3.5511002e0 -2.9511992e0 -2.9511992e0
-3.675303e-1 -3.5511002e0 -3.6809601e0 -3.6809601e0
-1.226403e-1 -3.5511002e0 -4.2907806e0 -4.2907806e0
1.222497e-1 -3.5511002e0 -4.7806544e0 -4.7806544e0
3.671397e-1 -3.5511002e0 -5.1505879e0 -5.1505879e0
6.120297e-1 -3.5511002e0 -5.400579e0 -5.400579e0
8.569197e-1 -3.5511002e0 -5.5306282e0 -5.5306282e0
1.1018097e0 -3.5511002e0 -5.540735e0 -5.540735e0
1.3466997e0 -3.5511002e0 -5.4308995e0 -5.4308995e0
1.5915897e0 -3.5511002e0 -5.2011218e0 -5.2011218e0
1.8364796e0 -3.5511002e0 -4.851402e0 -4.851402e0
2.0813696e0 -3.5511002e0 -4.3817413e0 -4.3817413e0
2.3262596e0 -3.5511002e0 -3.7921371e0 -3.7921371e0
2.5711496e0 -3.5511002e0 -3.0825867e0 -3.0825867e0
2.8160396e0 -3.5511002e0 -2.2530989e0 -2.2530989e0
3.0609296e0 -3.5511002e0 -1.3036682e0 -1.3036682e0
3.3058195e0 -3.5511002e0 -2.342957e-1 -2.342957e-1
3.5507095e0 -3.5511002e0 9.550186e-1 9.550186e-1
3.7955995e0 -3.5511002e0 2.2642761e0 2.2642761e0
4.0404895e0 -3.5511002e0 3.6934738e0 3.6934738e0
4.2853795e0 -3.5511002e0 5.242616e0 5.242616e0
4.5302695e0 -3.5511002e0 6.911699e0 6.911699e0
4.7751595e0 -3.5511002e0 8.700731e0 8.700731e0
5.0200494e0 -3.5511002e0 1.0609697e1 1.0609697e1
5.2649394e0 -3.5511002e0 1.2638612e1 1.2638612e1
5.5098294e0 -3.5511002e0 1.4787462e1 1.4787462e1
5.7547194e0 -3.5511002e0 1.705626e1 1.705626e1
5.9996094e0 -3.5511002e0 1.9444994e1 1.9444994e1

-6.0e0 -3.3062102e0 4.3693791e1 4.3693791e1
-5.75511e0 -3.3062102e0 4.0325307e1 4.0325307e1
-5.51022e0 -3.3062102e0 3.7076756e1 3.7076756e1
-5.26533e0 -3.3062102e0 3.3948155e1 3.3948155e1
-5.02044e0 -3.3062102e0 3.0939503e1 3.0939503e1
-4.7755501e0 -3.3062102e0 2.8050786e1 2.8050786e1
-4.5306601e0 -3.3062102e0 2.5281987e1 2.5281987e1
-4.2857701e0 -3.3062102e0 2.2633153e1 2.2633153e1
-4.0408801e0 -3.3062102e0 2.0104268e1 2.0104268e1
-3.7959901e0 -3.3062102e0 1.7695317e1 1.7695317e1
-3.5511002e0 -3.3062102e0 1.54063e1 1.54063e1
-3.3062102e0 -3.3062102e0 1.3237233e1 1.3237233e1
-3.0613202e0 -3.3062102e0 1.1188115e1 1.1188115e1
-2.8164302e0 -3.3062102e0 9.258931e0 9.258931e0
-2.5715402e0 -3.3062102e0 7.449696e0 7.449696e0
-2.3266502e0 -3.3062102e0 5.76038e0 5.76038e0
-2.0817603e0 -3.3062102e0 4.1910326e0 4.1910326e0
-1.8368703e0 -3.3062102e0 2.74162e0 2.74162e0
-1.5919803e0 -3.3062102e0 1.4121492e0 1.4121492e0
-1.3470903e0 -3.3062102e0 2.026216e-1 2.026216e-1
-1.1022003e0 -3.3062102e0 -8.869643e-1 -8.869643e-1
-8.573103e-1 -3.3062102e0 -1.8566084e0 -1.8566084e0
-6.124203e-1 -3.3062102e0 -2.7063094e0 -2.7063094e0
-3.675303e-1 -3.3062102e0 -3.4360701e0 -3.4360701e0
-1.226403e-1 -3.3062102e0 -4.0458907e0 -4.0458907e0
1.222497e-1 -3.3062102e0 -4.5357645e0 -4.5357645e0
3.671397e-1 -3.3062102e0 -4.905698e0 -4.905698e0
6.120297e-1 -3.3062102e0 -5.1556891e0 -5.1556891e0
8.569197e-1 -3.3062102e0 -5.2857382e0 -5.2857382e0
1.1018097e0 -3.3062102e0 -5.295845e0 -5.295845e0
1.3466997e0 -3.3062102e0 -5.1860095e0 -5.1860095e0
1.5915897e0 -3.3062102e0 -4.9562318e0 -4.9562318e0
1.8364796e0 -3.3062102e0 -4.606512e0 -4.606512e0
2.0813696e0 -3.3062102e0 -4.1368513e0 -4.1368513e0
2.3262596e0 -3.3062102e0 -3.5472472e0 -3.5472472e0
2.5711496e0 -3.3062102e0 -2.8376967e0 -2.8376967e0
2.8160396e0 -3.3062102e0 -2.0082089e0 -2.0082089e0
3.0609296e0 -3.3062102e0 -1.0587782e0 -1.0587782e0
3.3058195e0 -3.3062102e0 1.05943e-2 1.05943e-2
3.5507095e0 -3.3062102e0 1.1999086e0 1.1999086e0
3.7955995e0 -3.3062102e0 2.5091661e0 2.5091661e0
4.0404895e0 -3.3062102e0 3.9383638e0 3.9383638e0
4.2853795e0 -3.3062102e0 5.487508e0 5.487508e0
4.5302695e0 -3.3062102e0 7.15659e0 7.15659e0
4.7751595e0 -3.3062102e0 8.945622e0 8.945622e0
5.0200494e0 -3.3062102e0 1.0854588e1 1.0854588e1
5.2649394e0 -3.3062102e0 1.2883504e1 1.2883504e1
5.5098294e0 -3.3062102e0 1.5032353e1 1.5032353e1
5.7547194e0 -3.3062102e0 1.7301152e1 1.7301152e1
5.9996094e0 -3.3062102e0 1.9689885e1 1.9689885e1

-6.0e0 -3.0613202e0 4.3938681e1 4.3938681e1
-5.75511e0 -3.0613202e0 4.0570197e1 4.0570197e1
-5.51022e0 -3.0613202e0 3.7321646e1 3.7321646e1
-5.26533e0 -3.0613202e0 3.4193045e1 3.4193045e1
-5.02044e0 -3.0613202e0 3.1184393e1 3.1184393e1
-4.7755501e0 -3.0613202e0 2.8295676e1 2.8295676e1
-4.5306601e0 -3.0613202e0 2.5526877e1 2.5526877e1
-4.2857701e0 -3.0613202e0 2.2878043e1 2.2878043e1
-4.0408801e0 -3.0613202e0 2.0349158e1 2.0349158e1
-3.7959901e0 -3.0613202e0 1.7940207e1 1.7940207e1
-3.5511002e0 -3.0613202e0 1.565119e1 1.565119e1
-3.3062102e0 -3.0613202e0 1.3482123e1 1.3482123e1
-3.0613202e0 -3.0613202e0 1.1433005e1 1.1433005e1
-2.8164302e0 -3.0613202e0 9.503821e0 9.503821e0
-2.5715402e0 -3.0613202e0 7.694586e0 7.694586e0
-2.3266502e0 -3.0613202e0 6.00527e0 6.00527e0
-2.0817603e0 -3.0613202e0 4.4359225e0 4.4359225e0
-1.8368703e0 -3.0613202e0 2.98651e0 2.98651e0
-1.5919803e0 -3.0613202e0 1.6570392e0 1.6570392e0
-1.3470903e0 -3.0613202e0 4.475116e-1 4.475116e-1
-1.1022003e0 -3.0613202e0 -6.420743e-1 -6.420743e-1
-8.573103e-1 -3.0613202e0 -1.6117184e0 -1.6117184e0
-6.124203e-1 -3.0613202e0 -2.4614194e0 -2.4614194e0
-3.675303e-1 -3.0613202e0 -3.1911801e0 -3.1911801e0
-1.226403e-1 -3.0613202e0 -3.8010007e0 -3.8010007e0
1.222497e-1 -3.0613202e0 -4.2908745e0 -4.2908745e0
3.671397e-1 -3.0613202e0 -4.660808e0 -4.660808e0
6.120297e-1 -3.0613202e0 -4.9107991e0 -4.9107991e0
8.569197e-1 -3.0613202e0 -5.0408482e0 -5.0408482e0
1.1018097e0 -3.0613202e0 -5.050955e0 -5.050955e0
1.3466997e0 -3.0613202e0 -4.9411195e0 -4.9411195e0
1.5915897e0 -3.0613202e0 -4.7113419e0 -4.7113419e0
1.8364796e0 -3.0613202e0 -4.361622e0 -4.361622e0
2.0813696e0 -3.0613202e0 -3.8919614e0 -3.8919614e0
2.3262596e0 -3.0613202e0 -3.3023572e0 -3.3023572e0
2.5711496e0 -3.0613202e0 -2.5928067e0 -2.5928067e0
2.8160396e0 -3.0613202e0 -1.7633192e0 -1.7633192e0
3.0609296e0 -3.0613202e0 -8.138882e-1 -8.138882e-1
3.3058195e0 -3.0613202e0 2.554843e-1 2.554843e-1
3.5507095e0 -3.0613202e0 1.4447986e0 1.4447986e0
3.7955995e0 -3.0613202e0 2.7540561e0 2.7540561e0
4.0404895e0 -3.0613202e0 4.1832538e0 4.1832538e0
4.2853795e0 -3.0613202e0 5.732397e0 5.732397e0
4.5302695e0 -3.0613202e0 7.40148e0 7.40148e0
4.7751595e0 -3.0613202e0 9.190512e0 9.190512e0
5.0200494e0 -3.0613202e0 1.1099478e1 1.1099478e1
5.2649394e0 -3.0613202e0 1.3128394e1 1.3128394e1
5.5098294e0 -3.0613202e0 1.5277243e1 1.5277243e1
5.7547194e0 -3.0613202e0 1.7546042e1 1.7546042e1
5.9996094e0 -3.0613202e0 1.9934775e1 1.9934775e1

-6.0e0 -2.8164302e0 4.4183571e1 4.4183571e1
-5.75511e0 -2.8164302e0 4.0815086e1 4.0815086e1
-5.51022e0 -2.8164302e0 3.7566536e1 3.7566536e1
-5.26533e0 -2.8164302e0 3.4437935e1 3.4437935e1
-5.02044e0 -2.8164302e0 3.1429283e1 3.1429283e1
-4.7755501e0 -2.8164302e0 2.8540565e1 2.8540565e1
-4.5306601e0 -2.8164302e0 2.5771767e1 2.5771767e1
-4.2857701e0 -2.8164302e0 2.3122932e1 2.3122932e1
-4.0408801e0 -2.8164302e0 2.0594048e1 2.0594048e1
-3.7959901e0 -2.8164302e0 1.8185097e1 1.8185097e1
-3.5511002e0 -2.8164302e0 1.589608e1 1.589608e1
-3.3062102e0 -2.8164302e0 1.3727013e1 1.3727013e1
-3.0613202e0 -2.8164302e0 1.1677895e1 1.1677895e1
-2.8164302e0 -2.8164302e0 9.74871e0 9.74871e0
-2.5715402e0 -2.8164302e0 7.939476e0 7.939476e0
-2.3266502e0 -2.8164302e0 6.25016e0 6.25016e0
-2.0817603e0 -2.8164302e0 4.6808125e0 4.6808125e0
-1.8368703e0 -2.8164302e0 3.2314e0 3.2314e0
-1.5919803e0 -2.8164302e0 1.9019292e0 1.9019292e0
-1.3470903e0 -2.8164302e0 6.924016e-1 6.924016e-1
-1.1022003e0 -2.8164302e0 -3.971843e-1 -3.971843e-1
-8.573103e-1 -2.8164302e0 -1.3668286e0 -1.3668286e0
-6.124203e-1 -2.8164302e0 -2.2165294e0 -2.2165294e0
-3.675303e-1 -2.8164302e0 -2.94629e0 -2.94629e0
-1.226403e-1 -2.8164302e0 -3.5561107e0 -3.5561107e0
1.222497e-1 -2.8164302e0 -4.0459845e0 -4.0459845e0
3.671397e-1 -2.8164302e0 -4.415918e0 -4.415918e0
6.120297e-1 -2.8164302e0 -4.6659091e0 -4.6659091e0
8.569197e-1 -2.8164302e0 -4.7959583e0 -4.7959583e0
1.1018097e0 -2.8164302e0 -4.806065e0 -4.806065e0
1.3466997e0 -2.8164302e0 -4.6962296e0 -4.6962296e0
1.5915897e0 -2.8164302e0 -4.4664519e0 -4.4664519e0
1.8364796e0 -2.8164302e0 -4.116732e0 -4.116732e0
2.0813696e0 -2.8164302e0 -3.6470714e0 -3.6470714e0
2.3262596e0 -2.8164302e0 -3.0574672e0 -3.0574672e0
2.5711496e0 -2.8164302e0 -2.3479166e0 -2.3479166e0
2.8160396e0 -2.8164302e0 -1.5184291e0 -1.5184291e0
3.0609296e0 -2.8164302e0 -5.689983e-1 -5.689983e-1
3.3058195e0 -2.8164302e0 5.003743e-1 5.003743e-1
3.5507095e0 -2.8164302e0 1.6896886e0 1.6896886e0
3.7955995e0 -2.8164302e0 2.998946e0 2.998946e0
4.0404895e0 -2.8164302e0 4.4281438e0 4.4281438e0
4.2853795e0 -2.8164302e0 5.977287e0 5.977287e0
4.5302695e0 -2.8164302e0 7.64637e0 7.64637e0
4.7751595e0 -2.8164302e0 9.435402e0 9.435402e0
5.0200494e0 -2.8164302e0 1.1344368e1 1.1344368e1
5.2649394e0 -2.8164302e0 1.3373283e1 1.3373283e1
5.5098294e0 -2.8164302e0 1.5522133e1 1.5522133e1
5.7547194e0 -2.8164302e0 1.7790932e1 1.7790932e1
5.9996094e0 -2.8164302e0 2.0179665e1 2.0179665e1

-6.0e0 -2.5715402e0 4.442846e1 4.442846e1
-5.75511e0 -2.5715402e0 4.1059976e1 4.1059976e1
-5.51022e0 -2.5715402e0 3.7811426e1 3.7811426e1
-5.26533e0 -2.5715402e0 3.4682825e1 3.4682825e1
-5.02044e0 -2.5715402e0 3.1674173e1 3.1674173e1
-4.7755501e0 -2.5715402e0 2.8785455e1 2.8785455e1
-4.5306601e0 -2.5715402e0 2.6016656e1 2.6016656e1
-4.2857701e0 -2.5715402e0 2.3367822e1 2.3367822e1
-4.0408801e0 -2.5715402e0 2.0838937e1 2.0838937e1
-3.7959901e0 -2.5715402e0 1.8429987e1 1.8429987e1
-3.5511002e0 -2.5715402e0 1.614097e1 1.614097e1
-3.3062102e0 -2.5715402e0 1.3971902e1 1.3971902e1
-3.0613202e0 -2.5715402e0 1.1922784e1 1.1922784e1
-2.8164302e0 -2.5715402e0 9.9936e0 9.9936e0
-2.5715402e0 -2.5715402e0 8.184366e0 8.184366e0
-2.3266502e0 -2.5715402e0 6.49505e0 6.49505e0
-2.0817603e0 -2.5715402e0 4.9257025e0 4.9257025e0
-1.8368703e0 -2.5715402e0 3.47629e0 3.47629e0
-1.5919803e0 -2.5715402e0 2.1468192e0 2.1468192e0
-1.3470903e0 -2.5715402e0 9.372916e-1 9.372916e-1
-1.1022003e0 -2.5715402e0 -1.522943e-1 -1.522943e-1
-8.573103e-1 -2.5715402e0 -1.1219386e0 -1.1219386e0
-6.124203e-1 -2.5715402e0 -1.9716394e0 -1.9716394e0
-3.675303e-1 -2.5715402e0 -2.7014e0 -2.7014e0
-1.226403e-1 -2.5715402e0 -3.3112207e0 -3.3112207e0
1.222497e-1 -2.5715402e0 -3.8010945e0 -3.8010945e0
3.671397e-1 -2.5715402e0 -4.171028e0 -4.171028e0
6.120297e-1 -2.5715402e0 -4.4210191e0 -4.4210191e0
8.569197e-1 -2.5715402e0 -4.5510683e0 -4.5510683e0
1.1018097e0 -2.5715402e0 -4.5611751e0 -4.5611751e0
1.3466997e0 -2.5715402e0 -4.4513396e0 -4.4513396e0
1.5915897e0 -2.5715402e0 -4.2215619e0 -4.2215619e0
1.8364796e0 -2.5715402e0 -3.871842e0 -3.871842e0
2.0813696e0 -2.5715402e0 -3.4021814e0 -3.4021814e0
2.3262596e0 -2.5715402e0 -2.812577e0 -2.812577e0
2.5711496e0 -2.5715402e0 -2.1030266e0 -2.1030266e0
2.8160396e0 -2.5715402e0 -1.2735391e0 -1.2735391e0
3.0609296e0 -2.5715402e0 -3.241083e-1 -3.241083e-1
3.3058195e0 -2.5715402e0 7.452643e-1 7.452643e-1
3.5507095e0 -2.5715402e0 1.9345786e0 1.9345786e0
3.7955995e0 -2.5715402e0 3.243836e0 3.243836e0
4.0404895e0 -2.5715402e0 4.6730338e0 4.6730338e0
4.2853795e0 -2.5715402e0 6.222177e0 6.222177e0
4.5302695e0 -2.5715402e0 7.89126e0 7.89126e0
4.7751595e0 -2.5715402e0 9.680292e0 9.680292e0
5.0200494e0 -2.5715402e0 1.1589258e1 1.1589258e1
5.2649394e0 -2.5715402e0 1.3618173e1 1.3618173e1
5.5098294e0 -2.5715402e0 1.5767023e1 1.5767023e1
5.7547194e0 -2.5715402e0 1.8035822e1 1.8035822e1
5.9996094e0 -2.5715402e0 2.0424554e1 2.0424554e1

-6.0e0 -2.3266502e0 4.467335e1 4.467335e1
-5.75511e0 -2.3266502e0 4.1304866e1 4.1304866e1
-5.51022e0 -2.3266502e0 3.8056316e1 3.8056316e1
-5.26533e0 -2.3266502e0 3.4927715e1 3.4927715e1
-5.02044e0 -2.3266502e0 3.1919063e1 3.1919063e1
-4.7755501e0 -2.3266502e0 2.9030345e1 2.9030345e1
-4.5306601e0 -2.3266502e0 2.6261546e1 2.6261546e1
-4.2857701e0 -2.3266502e0 2.3612712e1 2.3612712e1
-4.0408801e0 -2.3266502e0 2.1083827e1 2.1083827e1
-3.7959901e0 -2.3266502e0 1.8674876e1 1.8674876e1
-3.5511002e0 -2.3266502e0 1.638586e1 1.638586e1
-3.3062102e0 -2.3266502e0 1.4216792e1 1.4216792e1
-3.0613202e0 -2.3266502e0 1.2167674e1 1.2167674e1
-2.8164302e0 -2.3266502e0 1.023849e1 1.023849e1
-2.5715402e0 -2.3266502e0 8.429256e0 8.429256e0
-2.3266502e0 -2.3266502e0 6.73994e0 6.73994e0
-2.0817603e0 -2.3266502e0 5.1705925e0 5.1705925e0
-1.8368703e0 -2.3266502e0 3.72118e0 3.72118e0
-1.5919803e0 -2.3266502e0 2.3917091e0 2.3917091e0
-1.3470903e0 -2.3266502e0 1.1821815e0 1.1821815e0
-1.1022003e0 -2.3266502e0 9.25957e-2 9.25957e-2
-8.573103e-1 -2.3266502e0 -8.770485e-1 -8.770485e-1
-6.124203e-1 -2.3266502e0 -1.7267494e0 -1.7267494e0
-3.675303e-1 -2.3266502e0 -2.4565102e0 -2.4565102e0
-1.226403e-1 -2.3266502e0 -3.0663307e0 -3.0663307e0
1.222497e-1 -2.3266502e0 -3.5562045e0 -3.5562045e0
3.671397e-1 -2.3266502e0 -3.926138e0 -3.926138e0
6.120297e-1 -2.3266502e0 -4.1761292e0 -4.1761292e0
8.569197e-1 -2.3266502e0 -4.3061783e0 -4.3061783e0
1.1018097e0 -2.3266502e0 -4.3162851e0 -4.3162851e0
1.3466997e0 -2.3266502e0 -4.2064496e0 -4.2064496e0
1.5915897e0 -2.3266502e0 -3.9766719e0 -3.9766719e0
1.8364796e0 -2.3266502e0 -3.626952e0 -3.626952e0
2.0813696e0 -2.3266502e0 -3.1572914e0 -3.1572914e0
2.3262596e0 -2.3266502e0 -2.567687e0 -2.567687e0
2.5711496e0 -2.3266502e0 -1.8581367e0 -1.8581367e0
2.8160396e0 -2.3266502e0 -1.0286491e0 -1.0286491e0
3.0609296e0 -2.3266502e0 -7.92183e-2 -7.92183e-2
3.3058195e0 -2.3266502e0 9.901543e-1 9.901543e-1
3.5507095e0 -2.3266502e0 2.1794685e0 2.1794685e0
3.7955995e0 -2.3266502e0 3.488726e0 3.488726e0
4.0404895e0 -2.3266502e0 4.9179237e0 4.9179237e0
4.2853795e0 -2.3266502e0 6.467067e0 6.467067e0
4.5302695e0 -2.3266502e0 8.13615e0 8.13615e0
4.7751595e0 -2.3266502e0 9.925182e0 9.925182e0
5.0200494e0 -2.3266502e0 1.1834148e1 1.1834148e1
5.2649394e0 -2.3266502e0 1.3863063e1 1.3863063e1
5.5098294e0 -2.3266502e0 1.6011913e1 1.6011913e1
5.7547194e0 -2.3266502e0 1.8280711e1 1.8280711e1
5.9996094e0 -2.3266502e0 2.0669444e1 2.0669444e1

-6.0e0 -2.0817603e0 4.491824e1 4.491824e1
-5.75511e0 -2.0817603e0 4.1549756e1 4.1549756e1
-5.51022e0 -2.0817603e0 3.8301205e1 3.8301205e1
-5.26533e0 -2.0817603e0 3.5172604e1 3.5172604e1
-5.02044e0 -2.0817603e0 3.2163953e1 3.2163953e1
-4.7755501e0 -2.0817603e0 2.9275235e1 2.9275235e1
-4.5306601e0 -2.0817603e0 2.6506436e1 2.6506436e1
-4.2857701e0 -2.0817603e0 2.3857602e1 2.3857602e1
-4.0408801e0 -2.0817603e0 2.1328717e1 2.1328717e1
-3.7959901e0 -2.0817603e0 1.8919766e1 1.8919766e1
-3.5511002e0 -2.0817603e0 1.663075e1 1.663075e1
-3.3062102e0 -2.0817603e0 1.4461682e1 1.4461682e1
-3.0613202e0 -2.0817603e0 1.2412564e1 1.2412564e1
-2.8164302e0 -2.0817603e0 1.048338e1 1.048338e1
-2.5715402e0 -2.0817603e0 8.674146e0 8.674146e0
-2.3266502e0 -2.0817603e0 6.98483e0 6.98483e0
-2.0817603e0 -2.0817603e0 5.4154825e0 5.4154825e0
-1.8368703e0 -2.0817603e0 3.96607e0 3.96607e0
-1.5919803e0 -2.0817603e0 2.6365991e0 2.6365991e0
-1.3470903e0 -2.0817603e0 1.4270715e0 1.4270715e0
-1.1022003e0 -2.0817603e0 3.374857e-1 3.374857e-1
-8.573103e-1 -2.0817603e0 -6.321585e-1 -6.321585e-1
-6.124203e-1 -2.0817603e0 -1.4818594e0 -1.4818594e0
-3.675303e-1 -2.0817603e0 -2.2116202e0 -2.2116202e0
-1.226403e-1 -2.0817603e0 -2.8214406e0 -2.8214406e0
1.222497e-1 -2.0817603e0 -3.3113145e0 -3.3113145e0
3.671397e-1 -2.0817603e0 -3.681248e0 -3.681248e0
6.120297e-1 -2.0817603e0 -3.9312392e0 -3.9312392e0
8.569197e-1 -2.0817603e0 -4.0612883e0 -4.0612883e0
1.1018097e0 -2.0817603e0 -4.0713951e0 -4.0713951e0
1.3466997e0 -2.0817603e0 -3.9615596e0 -3.9615596e0
1.5915897e0 -2.0817603e0 -3.7317819e0 -3.7317819e0
1.8364796e0 -2.0817603e0 -3.382062e0 -3.382062e0
2.0813696e0 -2.0817603e0 -2.9124013e0 -2.9124013e0
2.3262596e0 -2.0817603e0 -2.3227971e0 -2.3227971e0
2.5711496e0 -2.0817603e0 -1.6132469e0 -1.6132469e0
2.8160396e0 -2.0817603e0 -7.837592e-1 -7.837592e-1
3.0609296e0 -2.0817603e0 1.656717e-1 1.656717e-1
3.3058195e0 -2.0817603e0 1.2350443e0 1.2350443e0
3.5507095e0 -2.0817603e0 2.4243585e0 2.4243585e0
3.7955995e0 -2.0817603e0 3.733616e0 3.733616e0
4.0404895e0 -2.0817603e0 5.1628137e0 5.1628137e0
4.2853795e0 -2.0817603e0 6.711957e0 6.711957e0
4.5302695e0 -2.0817603e0 8.38104e0 8.38104e0
4.7751595e0 -2.0817603e0 1.0170071e1 1.0170071e1
5.0200494e0 -2.0817603e0 1.2079037e1 1.2079037e1
5.2649394e0 -2.0817603e0 1.4107953e1 1.4107953e1
5.5098294e0 -2.0817603e0 1.6256802e1 1.6256802e1
5.7547194e0 -2.0817603e0 1.8525601e1 1.8525601e1
5.9996094e0 -2.0817603e0 2.0914334e1 2.0914334e1

-6.0e0 -1.8368703e0 4.516313e1 4.516313e1
-5.75511e0 -1.8368703e0 4.1794646e1 4.1794646e1
-5.51022e0 -1.8368703e0 3.8546095e1 3.8546095e1
-5.26533e0 -1.8368703e0 3.5417494e1 3.5417494e1
-5.02044e0 -1.8368703e0 3.2408842e1 3.2408842e1
-4.7755501e0 -1.8368703e0 2.9520125e1 2.9520125e1
-4.5306601e0 -1.8368703e0 2.6751326e1 2.6751326e1
-4.2857701e0 -1.8368703e0 2.4102492e1 2.4102492e1
-4.0408801e0 -1.8368703e0 2.1573607e1 2.1573607e1
-3.7959901e0 -1.8368703e0 1.9164656e1 1.9164656e1
-3.5511002e0 -1.8368703e0 1.687564e1 1.687564e1
-3.3062102e0 -1.8368703e0 1.4706572e1 1.4706572e1
-3.0613202e0 -1.8368703e0 1.2657454e1 1.2657454e1
-2.8164302e0 -1.8368703e0 1.072827e1 1.072827e1
-2.5715402e0 -1.8368703e0 8.919035e0 8.919035e0
-2.3266502e0 -1.8368703e0 7.22972e0 7.22972e0
-2.0817603e0 -1.8368703e0 5.6603725e0 5.6603725e0
-1.8368703e0 -1.8368703e0 4.21096e0 4.21096e0
-1.5919803e0 -1.8368703e0 2.8814891e0 2.8814891e0
-1.3470903e0 -1.8368703e0 1.6719615e0 1.6719615e0
-1.1022003e0 -1.8368703e0 5.823756e-1 5.823756e-1
-8.573103e-1 -1.8368703e0 -3.872685e-1 -3.872685e-1
-6.124203e-1 -1.8368703e0 -1.2369696e0 -1.2369696e0
-3.675303e-1 -1.8368703e0 -1.9667303e0 -1.9667303e0
-1.226403e-1 -1.8368703e0 -2.5765508e0 -2.5765508e0
1.222497e-1 -1.8368703e0 -3.0664246e0 -3.0664246e0
3.671397e-1 -1.8368703e0 -3.436358e0 -3.436358e0
6.120297e-1 -1.8368703e0 -3.6863492e0 -3.6863492e0
8.569197e-1 -1.8368703e0 -3.8163983e0 -3.8163983e0
1.1018097e0 -1.8368703e0 -3.8265051e0 -3.8265051e0
1.3466997e0 -1.8368703e0 -3.7166696e0 -3.7166696e0
1.5915897e0 -1.8368703e0 -3.486892e0 -3.486892e0
1.8364796e0 -1.8368703e0 -3.1371721e0 -3.1371721e0
2.0813696e0 -1.8368703e0 -2.6675113e0 -2.6675113e0
2.3262596e0 -1.8368703e0 -2.0779073e0 -2.0779073e0
2.5711496e0 -1.8368703e0 -1.368357e0 -1.368357e0
2.8160396e0 -1.8368703e0 -5.388692e-1 -5.388692e-1
3.0609296e0 -1.8368703e0 4.105617e-1 4.105617e-1
3.3058195e0 -1.8368703e0 1.4799342e0 1.4799342e0
3.5507095e0 -1.8368703e0 2.6692485e0 2.6692485e0
3.7955995e0 -1.8368703e0 3.978506e0 3.978506e0
4.0404895e0 -1.8368703e0 5.4077037e0 5.4077037e0
4.2853795e0 -1.8368703e0 6.956847e0 6.956847e0
4.5302695e0 -1.8368703e0 8.62593e0 8.62593e0
4.7751595e0 -1.8368703e0 1.0414961e1 1.0414961e1
5.0200494e0 -1.8368703e0 1.2323927e1 1.2323927e1
5.2649394e0 -1.8368703e0 1.4352843e1 1.4352843e1
5.5098294e0 -1.8368703e0 1.6501692e1 1.6501692e1
5.7547194e0 -1.8368703e0 1.8770491e1 1.8770491e1
5.9996094e0 -1.8368703e0 2.1159224e1 2.1159224e1

-6.0e0 -1.5919803e0 4.540802e1 4.540802e1
-5.75511e0 -1.5919803e0 4.2039536e1 4.2039536e1
-5.51022e0 -1.5919803e0 3.8790985e1 3.8790985e1
-5.26533e0 -1.5919803e0 3.5662384e1 3.5662384e1
-5.02044e0 -1.5919803e0 3.2653732e1 3.2653732e1
-4.7755501e0 -1.5919803e0 2.9765015e1 2.9765015e1
-4.5306601e0 -1.5919803e0 2.6996216e1 2.6996216e1
-4.2857701e0 -1.5919803e0 2.4347382e1 2.4347382e1
-4.0408801e0 -1.5919803e0 2.1818497e1 2.1818497e1
-3.7959901e0 -1.5919803e0 1.9409546e1 1.9409546e1
-3.5511002e0 -1.5919803e0 1.7120529e1 1.7120529e1
-3.3062102e0 -1.5919803e0 1.4951462e1 1.4951462e1
-3.0613202e0 -1.5919803e0 1.2902344e1 1.2902344e1
-2.8164302e0 -1.5919803e0 1.097316e1 1.097316e1
-2.5715402e0 -1.5919803e0 9.163925e0 9.163925e0
-2.3266502e0 -1.5919803e0 7.47461e0 7.47461e0
-2.0817603e0 -1.5919803e0 5.9052625e0 5.9052625e0
-1.8368703e0 -1.5919803e0 4.4558499e0 4.4558499e0
-1.5919803e0 -1.5919803e0 3.1263791e0 3.1263791e0
-1.3470903e0 -1.5919803e0 1.9168515e0 1.9168515e0
-1.1022003e0 -1.5919803e0 8.272656e-1 8.272656e-1
-8.573103e-1 -1.5919803e0 -1.423785e-1 -1.423785e-1
-6.124203e-1 -1.5919803e0 -9.920795e-1 -9.920795e-1
-3.675303e-1 -1.5919803e0 -1.7218402e0 -1.7218402e0
-1.226403e-1 -1.5919803e0 -2.3316608e0 -2.3316608e0
1.222497e-1 -1.5919803e0 -2.8215346e0 -2.8215346e0
3.671397e-1 -1.5919803e0 -3.191468e0 -3.191468e0
6.120297e-1 -1.5919803e0 -3.4414592e0 -3.4414592e0
8.569197e-1 -1.5919803e0 -3.5715083e0 -3.5715083e0
1.1018097e0 -1.5919803e0 -3.5816151e0 -3.5816151e0
1.3466997e0 -1.5919803e0 -3.4717796e0 -3.4717796e0
1.5915897e0 -1.5919803e0 -3.242002e0 -3.242002e0
1.8364796e0 -1.5919803e0 -2.8922821e0 -2.8922821e0
2.0813696e0 -1.5919803e0 -2.4226215e0 -2.4226215e0
2.3262596e0 -1.5919803e0 -1.8330174e0 -1.8330174e0
2.5711496e0 -1.5919803e0 -1.1234668e0 -1.1234668e0
2.8160396e0 -1.5919803e0 -2.939792e-1 -2.939792e-1
3.0609296e0 -1.5919803e0 6.554517e-1 6.554517e-1
3.3058195e0 -1.5919803e0 1.7248242e0 1.7248242e0
3.5507095e0 -1.5919803e0 2.9141385e0 2.9141385e0
3.7955995e0 -1.5919803e0 4.223396e0 4.223396e0
4.0404895e0 -1.5919803e0 5.6525937e0 5.6525937e0
4.2853795e0 -1.5919803e0 7.201736e0 7.201736e0
4.5302695e0 -1.5919803e0 8.870819e0 8.870819e0
4.7751595e0 -1.5919803e0 1.0659851e1 1.0659851e1
5.0200494e0 -1.5919803e0 1.2568817e1 1.2568817e1
5.2649394e0 -1.5919803e0 1.4597733e1 1.4597733e1
5.5098294e0 -1.5919803e0 1.6746582e1 1.6746582e1
5.7547194e0 -1.5919803e0 1.9015381e1 1.9015381e1
5.9996094e0 -1.5919803e0 2.1404114e1 2.1404114e1

-6.0e0 -1.3470903e0 4.565291e1 4.565291e1
-5.75511e0 -1.3470903e0 4.2284425e1 4.2284425e1
-5.51022e0 -1.3470903e0 3.9035875e1 3.9035875e1
-5.26533e0 -1.3470903e0 3.5907274e1 3.5907274e1
-5.02044e0 -1.3470903e0 3.2898622e1 3.2898622e1
-4.7755501e0 -1.3470903e0 3.0009904e1 3.0009904e1
-4.5306601e0 -1.3470903e0 2.7241106e1 2.7241106e1
-4.2857701e0 -1.3470903e0 2.4592271e1 2.4592271e1
-4.0408801e0 -1.3470903e0 2.2063387e1 2.2063387e1
-3.7959901e0 -1.3470903e0 1.9654436e1 1.9654436e1
-3.5511002e0 -1.3470903e0 1.7365419e1 1.7365419e1
-3.3062102e0 -1.3470903e0 1.5196352e1 1.5196352e1
-3.0613202e0 -1.3470903e0 1.3147234e1 1.3147234e1
-2.8164302e0 -1.3470903e0 1.121805e1 1.121805e1
-2.5715402e0 -1.3470903e0 9.408815e0 9.408815e0
-2.3266502e0 -1.3470903e0 7.719499e0 7.719499e0
-2.0817603e0 -1.3470903e0 6.1501524e0 6.1501524e0
-1.8368703e0 -1.3470903e0 4.7007399e0 4.7007399e0
-1.5919803e0 -1.3470903e0 3.371269e0 3.371269e0
-1.3470903e0 -1.3470903e0 2.1617415e0 2.1617415e0
-1.1022003e0 -1.3470903e0 1.0721556e0 1.0721556e0
-8.573103e-1 -1.3470903e0 1.025114e-1 1.025114e-1
-6.124203e-1 -1.3470903e0 -7.471895e-1 -7.471895e-1
-3.675303e-1 -1.3470903e0 -1.4769502e0 -1.4769502e0
-1.226403e-1 -1.3470903e0 -2.0867708e0 -2.0867708e0
1.222497e-1 -1.3470903e0 -2.5766446e0 -2.5766446e0
3.671397e-1 -1.3470903e0 -2.9465779e0 -2.9465779e0
6.120297e-1 -1.3470903e0 -3.1965692e0 -3.1965692e0
8.569197e-1 -1.3470903e0 -3.3266183e0 -3.3266183e0
1.1018097e0 -1.3470903e0 -3.3367252e0 -3.3367252e0
1.3466997e0 -1.3470903e0 -3.2268896e0 -3.2268896e0
1.5915897e0 -1.3470903e0 -2.997112e0 -2.997112e0
1.8364796e0 -1.3470903e0 -2.647392e0 -2.647392e0
2.0813696e0 -1.3470903e0 -2.1777315e0 -2.1777315e0
2.3262596e0 -1.3470903e0 -1.5881274e0 -1.5881274e0
2.5711496e0 -1.3470903e0 -8.785768e-1 -8.785768e-1
2.8160396e0 -1.3470903e0 -4.90892e-2 -4.90892e-2
3.0609296e0 -1.3470903e0 9.003416e-1 9.003416e-1
3.3058195e0 -1.3470903e0 1.9697142e0 1.9697142e0
3.5507095e0 -1.3470903e0 3.1590285e0 3.1590285e0
3.7955995e0 -1.3470903e0 4.468286e0 4.468286e0
4.0404895e0 -1.3470903e0 5.8974837e0 5.8974837e0
4.2853795e0 -1.3470903e0 7.446626e0 7.446626e0
4.5302695e0 -1.3470903e0 9.115709e0 9.115709e0
4.7751595e0 -1.3470903e0 1.0904741e1 1.0904741e1
5.0200494e0 -1.3470903e0 1.2813707e1 1.2813707e1
5.2649394e0 -1.3470903e0 1.4842622e1 1.4842622e1
5.5098294e0 -1.3470903e0 1.6991472e1 1.6991472e1
5.7547194e0 -1.3470903e0 1.926027e1 1.926027e1
5.9996094e0 -1.3470903e0 2.1649004e1 2.1649004e1

-6.0e0 -1.1022003e0 4.58978e1 4.58978e1
-5.75511e0 -1.1022003e0 4.2529315e1 4.2529315e1
-5.51022e0 -1.1022003e0 3.9280765e1 3.9280765e1
-5.26533e0 -1.1022003e0 3.6152164e1 3.6152164e1
-5.02044e0 -1.1022003e0 3.3143512e1 3.3143512e1
-4.7755501e0 -1.1022003e0 3.0254794e1 3.0254794e1
-4.5306601e0 -1.1022003e0 2.7485995e1 2.7485995e1
-4.2857701e0 -1.1022003e0 2.4837161e1 2.4837161e1
-4.0408801e0 -1.1022003e0 2.2308276e1 2.2308276e1
-3.7959901e0 -1.1022003e0 1.9899326e1 1.9899326e1
-3.5511002e0 -1.1022003e0 1.7610309e1 1.7610309e1
-3.3062102e0 -1.1022003e0 1.5441241e1 1.5441241e1
-3.0613202e0 -1.1022003e0 1.3392123e1 1.3392123e1
-2.8164302e0 -1.1022003e0 1.146294e1 1.146294e1
-2.5715402e0 -1.1022003e0 9.653705e0 9.653705e0
-2.3266502e0 -1.1022003e0 7.964389e0 7.964389e0
-2.0817603e0 -1.1022003e0 6.3950424e0 6.3950424e0
-1.8368703e0 -1.1022003e0 4.9456299e0 4.9456299e0
-1.5919803e0 -1.1022003e0 3.616159e0 3.616159e0
-1.3470903e0 -1.1022003e0 2.4066315e0 2.4066315e0
-1.1022003e0 -1.1022003e0 1.3170456e0 1.3170456e0
-8.573103e-1 -1.1022003e0 3.474014e-1 3.474014e-1
-6.124203e-1 -1.1022003e0 -5.022995e-1 -5.022995e-1
-3.675303e-1 -1.1022003e0 -1.2320602e0 -1.2320602e0
-1.226403e-1 -1.1022003e0 -1.8418808e0 -1.8418808e0
1.222497e-1 -1.1022003e0 -2.3317545e0 -2.3317545e0
3.671397e-1 -1.1022003e0 -2.7016881e0 -2.7016881e0
6.120297e-1 -1.1022003e0 -2.9516791e0 -2.9516791e0
8.569197e-1 -1.1022003e0 -3.0817284e0 -3.0817284e0
1.1018097e0 -1.1022003e0 -3.0918352e0 -3.0918352e0
1.3466997e0 -1.1022003e0 -2.9819997e0 -2.9819997e0
1.5915897e0 -1.1022003e0 -2.752222e0 -2.752222e0
1.8364796e0 -1.1022003e0 -2.402502e0 -2.402502e0
2.0813696e0 -1.1022003e0 -1.9328416e0 -1.9328416e0
2.3262596e0 -1.1022003e0 -1.3432373e0 -1.3432373e0
2.5711496e0 -1.1022003e0 -6.336868e-1 -6.336868e-1
2.8160396e0 -1.1022003e0 1.958008e-1 1.958008e-1
3.0609296e0 -1.1022003e0 1.1452316e0 1.1452316e0
3.3058195e0 -1.1022003e0 2.2146042e0 2.2146042e0
3.5507095e0 -1.1022003e0 3.4039185e0 3.4039185e0
3.7955995e0 -1.1022003e0 4.713176e0 4.713176e0
4.0404895e0 -1.1022003e0 6.1423737e0 6.1423737e0
4.2853795e0 -1.1022003e0 7.691516e0 7.691516e0
4.5302695e0 -1.1022003e0 9.360599e0 9.360599e0
4.7751595e0 -1.1022003e0 1.114963e1 1.114963e1
5.0200494e0 -1.1022003e0 1.3058597e1 1.3058597e1
5.2649394e0 -1.1022003e0 1.5087512e1 1.5087512e1
5.5098294e0 -1.1022003e0 1.7236362e1 1.7236362e1
5.7547194e0 -1.1022003e0 1.950516e1 1.950516e1
5.9996094e0 -1.1022003e0 2.1893893e1 2.1893893e1

-6.0e0 -8.573103e-1 4.6142691e1 4.6142691e1
-5.75511e0 -8.573103e-1 4.2774207e1 4.2774207e1
-5.51022e0 -8.573103e-1 3.9525656e1 3.9525656e1
-5.26533e0 -8.573103e-1 3.6397055e1 3.6397055e1
-5.02044e0 -8.573103e-1 3.3388403e1 3.3388403e1
-4.7755501e0 -8.573103e-1 3.0499686e1 3.0499686e1
-4.5306601e0 -8.573103e-1 2.7730887e1 2.7730887e1
-4.2857701e0 -8.573103e-1 2.5082053e1 2.5082053e1
-4.0408801e0 -8.573103e-1 2.2553168e1 2.2553168e1
-3.7959901e0 -8.573103e-1 2.0144217e1 2.0144217e1
-3.5511002e0 -8.573103e-1 1.78552e1 1.78552e1
-3.3062102e0 -8.573103e-1 1.5686133e1 1.5686133e1
-3.0613202e0 -8.573103e-1 1.3637015e1 1.3637015e1
-2.8164302e0 -8.573103e-1 1.1707831e1 1.1707831e1
-2.5715402e0 -8.573103e-1 9.898596e0 9.898596e0
-2.3266502e0 -8.573103e-1 8.20928e0 8.20928e0
-2.0817603e0 -8.573103e-1 6.6399326e0 6.6399326e0
-1.8368703e0 -8.573103e-1 5.19052e0 5.19052e0
-1.5919803e0 -8.573103e-1 3.8610492e0 3.8610492e0
-1.3470903e0 -8.573103e-1 2.6515216e0 2.6515216e0
-1.1022003e0 -8.573103e-1 1.5619357e0 1.5619357e0
-8.573103e-1 -8.573103e-1 5.922916e-1 5.922916e-1
-6.124203e-1 -8.573103e-1 -2.574094e-1 -2.574094e-1
-3.675303e-1 -8.573103e-1 -9.871701e-1 -9.871701e-1
-1.226403e-1 -8.573103e-1 -1.5969908e0 -1.5969908e0
1.222497e-1 -8.573103e-1 -2.0868645e0 -2.0868645e0
3.671397e-1 -8.573103e-1 -2.456798e0 -2.456798e0
6.120297e-1 -8.573103e-1 -2.7067891e0 -2.7067891e0
8.569197e-1 -8.573103e-1 -2.8368382e0 -2.8368382e0
1.1018097e0 -8.573103e-1 -2.846945e0 -2.846945e0
1.3466997e0 -8.573103e-1 -2.7371095e0 -2.7371095e0
1.5915897e0 -8.573103e-1 -2.5073318e0 -2.5073318e0
1.8364796e0 -8.573103e-1 -2.157612e0 -2.157612e0
2.0813696e0 -8.573103e-1 -1.6879515e0 -1.6879515e0
2.3262596e0 -8.573103e-1 -1.0983473e0 -1.0983473e0
2.5711496e0 -8.573103e-1 -3.887967e-1 -3.887967e-1
2.8160396e0 -8.573103e-1 4.406909e-1 4.406909e-1
3.0609296e0 -8.573103e-1 1.3901218e0 1.3901218e0
3.3058195e0 -8.573103e-1 2.4594943e0 2.4594943e0
3.5507095e0 -8.573103e-1 3.6488086e0 3.6488086e0
3.7955995e0 -8.573103e-1 4.9580661e0 4.9580661e0
4.0404895e0 -8.573103e-1 6.3872638e0 6.3872638e0
4.2853795e0 -8.573103e-1 7.936407e0 7.936407e0
4.5302695e0 -8.573103e-1 9.60549e0 9.60549e0
4.7751595e0 -8.573103e-1 1.1394522e1 1.1394522e1
5.0200494e0 -8.573103e-1 1.3303488e1 1.3303488e1
5.2649394e0 -8.573103e-1 1.5332404e1 1.5332404e1
5.5098294e0 -8.573103e-1 1.7481253e1 1.7481253e1
5.7547194e0 -8.573103e-1 1.9750052e1 1.9750052e1
5.9996094e0 -8.573103e-1 2.2138785e1 2.2138785e1

-6.0e0 -6.124203e-1 4.6387581e1 4.6387581e1
-5.75511e0 -6.124203e-1 4.3019096e1 4.3019096e1
-5.51022e0 -6.124203e-1 3.9770546e1 3.9770546e1
-5.26533e0 -6.124203e-1 3.6641945e1 3.6641945e1
-5.02044e0 -6.124203e-1 3.3633293e1 3.3633293e1
-4.7755501e0 -6.124203e-1 3.0744576e1 3.0744576e1
-4.5306601e0 -6.124203e-1 2.7975777e1 2.7975777e1
-4.2857701e0 -6.124203e-1 2.5326942e1 2.5326942e1
-4.0408801e0 -6.124203e-1 2.2798058e1 2.2798058e1
-3.7959901e0 -6.124203e-1 2.0389107e1 2.0389107e1
-3.5511002e0 -6.124203e-1 1.810009e1 1.810009e1
-3.3062102e0 -6.124203e-1 1.5931023e1 1.5931023e1
-3.0613202e0 -6.124203e-1 1.3881905e1 1.3881905e1
-2.8164302e0 -6.124203e-1 1.195272e1 1.195272e1
-2.5715402e0 -6.124203e-1 1.0143486e1 1.0143486e1
-2.3266502e0 -6.124203e-1 8.45417e0 8.45417e0
-2.0817603e0 -6.124203e-1 6.8848225e0 6.8848225e0
-1.8368703e0 -6.124203e-1 5.43541e0 5.43541e0
-1.5919803e0 -6.124203e-1 4.1059392e0 4.1059392e0
-1.3470903e0 -6.124203e-1 2.8964116e0 2.8964116e0
-1.1022003e0 -6.124203e-1 1.8068257e0 1.8068257e0
-8.573103e-1 -6.124203e-1 8.371815e-1 8.371815e-1
-6.124203e-1 -6.124203e-1 -1.25194e-2 -1.25194e-2
-3.675303e-1 -6.124203e-1 -7.422801e-1 -7.422801e-1
-1.226403e-1 -6.124203e-1 -1.3521008e0 -1.3521008e0
1.222497e-1 -6.124203e-1 -1.8419746e0 -1.8419746e0
3.671397e-1 -6.124203e-1 -2.211908e0 -2.211908e0
6.120297e-1 -6.124203e-1 -2.4618991e0 -2.4618991e0
8.569197e-1 -6.124203e-1 -2.5919482e0 -2.5919482e0
1.1018097e0 -6.124203e-1 -2.602055e0 -2.602055e0
1.3466997e0 -6.124203e-1 -2.4922195e0 -2.4922195e0
1.5915897e0 -6.124203e-1 -2.2624419e0 -2.2624419e0
1.8364796e0 -6.124203e-1 -1.9127222e0 -1.9127222e0
2.0813696e0 -6.124203e-1 -1.4430615e0 -1.4430615e0
2.3262596e0 -6.124203e-1 -8.534572e-1 -8.534572e-1
2.5711496e0 -6.124203e-1 -1.439067e-1 -1.439067e-1
2.8160396e0 -6.124203e-1 6.855809e-1 6.855809e-1
3.0609296e0 -6.124203e-1 1.6350117e0 1.6350117e0
3.3058195e0 -6.124203e-1 2.7043843e0 2.7043843e0
3.5507095e0 -6.124203e-1 3.8936986e0 3.8936986e0
3.7955995e0 -6.124203e-1 5.2029561e0 5.2029561e0
4.0404895e0 -6.124203e-1 6.6321538e0 6.6321538e0
4.2853795e0 -6.124203e-1 8.181297e0 8.181297e0
4.5302695e0 -6.124203e-1 9.85038e0 9.85038e0
4.7751595e0 -6.124203e-1 1.1639412e1 1.1639412e1
5.0200494e0 -6.124203e-1 1.3548378e1 1.3548378e1
5.2649394e0 -6.124203e-1 1.5577293e1 1.5577293e1
5.5098294e0 -6.124203e-1 1.7726143e1 1.7726143e1
5.7547194e0 -6.124203e-1 1.9994942e1 1.9994942e1
5.9996094e0 -6.124203e-1 2.2383675e1 2.2383675e1

-6.0e0 -3.675303e-1 4.663247e1 4.663247e1
-5.75511e0 -3.675303e-1 4.3263986e1 4.3263986e1
-5.51022e0 -3.675303e-1 4.0015436e1 4.0015436e1
-5.26533e0 -3.675303e-1 3.6886835e1 3.6886835e1
-5.02044e0 -3.675303e-1 3.3878183e1 3.3878183e1
-4.7755501e0 -3.675303e-1 3.0989465e1 3.0989465e1
-4.5306601e0 -3.675303e-1 2.8220667e1 2.8220667e1
-4.2857701e0 -3.675303e-1 2.5571832e1 2.5571832e1
-4.0408801e0 -3.675303e-1 2.3042947e1 2.3042947e1
-3.7959901e0 -3.675303e-1 2.0633997e1 2.0633997e1
-3.5511002e0 -3.675303e-1 1.834498e1 1.834498e1
-3.3062102e0 -3.675303e-1 1.6175912e1 1.6175912e1
-3.0613202e0 -3.675303e-1 1.4126794e1 1.4126794e1
-2.8164302e0 -3.675303e-1 1.219761e1 1.219761e1
-2.5715402e0 -3.675303e-1 1.0388376e1 1.0388376e1
-2.3266502e0 -3.675303e-1 8.69906e0 8.69906e0
-2.0817603e0 -3.675303e-1 7.1297125e0 7.1297125e0
-1.8368703e0 -3.675303e-1 5.6803e0 5.6803e0
-1.5919803e0 -3.675303e-1 4.3508292e0 4.3508292e0
-1.3470903e0 -3.675303e-1 3.1413016e0 3.1413016e0
-1.1022003e0 -3.675303e-1 2.0517157e0 2.0517157e0
-8.573103e-1 -3.675303e-1 1.0820715e0 1.0820715e0
-6.124203e-1 -3.675303e-1 2.323706e-1 2.323706e-1
-3.675303e-1 -3.675303e-1 -4.973901e-1 -4.973901e-1
-1.226403e-1 -3.675303e-1 -1.1072107e0 -1.1072107e0
1.222497e-1 -3.675303e-1 -1.5970847e0 -1.5970847e0
3.671397e-1 -3.675303e-1 -1.9670181e0 -1.9670181e0
6.120297e-1 -3.675303e-1 -2.2170091e0 -2.2170091e0
8.569197e-1 -3.675303e-1 -2.3470583e0 -2.3470583e0
1.1018097e0 -3.675303e-1 -2.357165e0 -2.357165e0
1.3466997e0 -3.675303e-1 -2.2473296e0 -2.2473296e0
1.5915897e0 -3.675303e-1 -2.0175519e0 -2.0175519e0
1.8364796e0 -3.675303e-1 -1.6678322e0 -1.6678322e0
2.0813696e0 -3.675303e-1 -1.1981715e0 -1.1981715e0
2.3262596e0 -3.675303e-1 -6.085672e-1 -6.085672e-1
2.5711496e0 -3.675303e-1 1.009833e-1 1.009833e-1
2.8160396e0 -3.675303e-1 9.304709e-1 9.304709e-1
3.0609296e0 -3.675303e-1 1.8799017e0 1.8799017e0
3.3058195e0 -3.675303e-1 2.9492743e0 2.9492743e0
3.5507095e0 -3.675303e-1 4.1385886e0 4.1385886e0
3.7955995e0 -3.675303e-1 5.447846e0 5.447846e0
4.0404895e0 -3.675303e-1 6.8770438e0 6.8770438e0
4.2853795e0 -3.675303e-1 8.426187e0 8.426187e0
4.5302695e0 -3.675303e-1 1.009527e1 1.009527e1
4.7751595e0 -3.675303e-1 1.1884302e1 1.1884302e1
5.0200494e0 -3.675303e-1 1.3793268e1 1.3793268e1
5.2649394e0 -3.675303e-1 1.5822183e1 1.5822183e1
5.5098294e0 -3.675303e-1 1.7971033e1 1.7971033e1
5.7547194e0 -3.675303e-1 2.0239832e1 2.0239832e1
5.9996094e0 -3.675303e-1 2.2628564e1 2.2628564e1

-6.0e0 -1.226403e-1 4.687736e1 4.687736e1
-5.75511e0 -1.226403e-1 4.3508876e1 4.3508876e1
-5.51022e0 -1.226403e-1 4.0260326e1 4.0260326e1
-5.26533e0 -1.226403e-1 3.7131725e1 3.7131725e1
-5.02044e0 -1.226403e-1 3.4123073e1 3.4123073e1
-4.7755501e0 -1.226403e-1 3.1234355e1 3.1234355e1
-4.5306601e0 -1.226403e-1 2.8465556e1 2.8465556e1
-4.2857701e0 -1.226403e-1 2.5816722e1 2.5816722e1
-4.0408801e0 -1.226403e-1 2.3287837e1 2.3287837e1
-3.7959901e0 -1.226403e-1 2.0878886e1 2.0878886e1
-3.5511002e0 -1.226403e-1 1.858987e1 1.858987e1
-3.3062102e0 -1.226403e-1 1.6420802e1 1.6420802e1
-3.0613202e0 -1.226403e-1 1.4371684e1 1.4371684e1
-2.8164302e0 -1.226403e-1 1.24425e1 1.24425e1
-2.5715402e0 -1.226403e-1 1.0633266e1 1.0633266e1
-2.3266502e0 -1.226403e-1 8.94395e0 8.94395e0
-2.0817603e0 -1.226403e-1 7.3746025e0 7.3746025e0
-1.8368703e0 -1.226403e-1 5.92519e0 5.92519e0
-1.5919803e0 -1.226403e-1 4.5957191e0 4.5957191e0
-1.3470903e0 -1.226403e-1 3.3861916e0 3.3861916e0
-1.1022003e0 -1.226403e-1 2.2966057e0 2.2966057e0
-8.573103e-1 -1.226403e-1 1.3269615e0 1.3269615e0
-6.124203e-1 -1.226403e-1 4.772606e-1 4.772606e-1
-3.675303e-1 -1.226403e-1 -2.525002e-1 -2.525002e-1
-1.226403e-1 -1.226403e-1 -8.623207e-1 -8.623207e-1
1.222497e-1 -1.226403e-1 -1.3521947e0 -1.3521947e0
3.671397e-1 -1.226403e-1 -1.7221281e0 -1.7221281e0
6.120297e-1 -1.226403e-1 -1.9721193e0 -1.9721193e0
8.569197e-1 -1.226403e-1 -2.1021683e0 -2.1021683e0
1.1018097e0 -1.226403e-1 -2.1122751e0 -2.1122751e0
1.3466997e0 -1.226403e-1 -2.0024396e0 -2.0024396e0
1.5915897e0 -1.226403e-1 -1.772662e0 -1.772662e0
1.8364796e0 -1.226403e-1 -1.4229422e0 -1.4229422e0
2.0813696e0 -1.226403e-1 -9.532814e-1 -9.532814e-1
2.3262596e0 -1.226403e-1 -3.636772e-1 -3.636772e-1
2.5711496e0 -1.226403e-1 3.458733e-1 3.458733e-1
2.8160396e0 -1.226403e-1 1.1753609e0 1.1753609e0
3.0609296e0 -1.226403e-1 2.1247917e0 2.1247917e0
3.3058195e0 -1.226403e-1 3.1941643e0 3.1941643e0
3.5507095e0 -1.226403e-1 4.3834785e0 4.3834785e0
3.7955995e0 -1.226403e-1 5.692736e0 5.692736e0
4.0404895e0 -1.226403e-1 7.1219337e0 7.1219337e0
4.2853795e0 -1.226403e-1 8.671077e0 8.671077e0
4.5302695e0 -1.226403e-1 1.034016e1 1.034016e1
4.7751595e0 -1.226403e-1 1.2129192e1 1.2129192e1
5.0200494e0 -1.226403e-1 1.4038158e1 1.4038158e1
5.2649394e0 -1.226403e-1 1.6067073e1 1.6067073e1
5.5098294e0 -1.226403e-1 1.8215923e1 1.8215923e1
5.7547194e0 -1.226403e-1 2.0484721e1 2.0484721e1
5.9996094e0 -1.226403e-1 2.2873454e1 2.2873454e1

-6.0e0 1.222497e-1 4.7122249e1 4.7122249e1
-5.75511e0 1.222497e-1 4.3753764e1 4.3753764e1
-5.51022e0 1.222497e-1 4.0505214e1 4.0505214e1
-5.26533e0 1.222497e-1 3.7376613e1 3.7376613e1
-5.02044e0 1.222497e-1 3.4367961e1 3.4367961e1
-4.7755501e0 1.222497e-1 3.1479243e1 3.1479243e1
-4.5306601e0 1.222497e-1 2.8710445e1 2.8710445e1
-4.2857701e0 1.222497e-1 2.606161e1 2.606161e1
-4.0408801e0 1.222497e-1 2.3532726e1 2.3532726e1
-3.7959901e0 1.222497e-1 2.1123775e1 2.1123775e1
-3.5511002e0 1.222497e-1 1.8834758e1 1.8834758e1
-3.3062102e0 1.222497e-1 1.666569e1 1.666569e1
-3.0613202e0 1.222497e-1 1.4616573e1 1.4616573e1
-2.8164302e0 1.222497e-1 1.2687389e1 1.2687389e1
-2.5715402e0 1.222497e-1 1.0878154e1 1.0878154e1
-2.3266502e0 1.222497e-1 9.188838e0 9.188838e0
-2.0817603e0 1.222497e-1 7.6194923e0 7.6194923e0
-1.8368703e0 1.222497e-1 6.1700798e0 6.1700798e0
-1.5919803e0 1.222497e-1 4.840609e0 4.840609e0
-1.3470903e0 1.222497e-1 3.6310814e0 3.6310814e0
-1.1022003e0 1.222497e-1 2.5414955e0 2.5414955e0
-8.573103e-1 1.222497e-1 1.5718513e0 1.5718513e0
-6.124203e-1 1.222497e-1 7.221504e-1 7.221504e-1
-3.675303e-1 1.222497e-1 -7.6103e-3 -7.6103e-3
-1.226403e-1 1.222497e-1 -6.174309e-1 -6.174309e-1
1.222497e-1 1.222497e-1 -1.1073047e0 -1.1073047e0
3.671397e-1 1.222497e-1 -1.4772382e0 -1.4772382e0
6.120297e-1 1.222497e-1 -1.7272293e0 -1.7272293e0
8.569197e-1 1.222497e-1 -1.8572783e0 -1.8572783e0
1.1018097e0 1.222497e-1 -1.8673851e0 -1.8673851e0
1.3466997e0 1.222497e-1 -1.7575497e0 -1.7575497e0
1.5915897e0 1.222497e-1 -1.527772e0 -1.527772e0
1.8364796e0 1.222497e-1 -1.1780522e0 -1.1780522e0
2.0813696e0 1.222497e-1 -7.083916e-1 -7.083916e-1
2.3262596e0 1.222497e-1 -1.187874e-1 -1.187874e-1
2.5711496e0 1.222497e-1 5.907631e-1 5.907631e-1
2.8160396e0 1.222497e-1 1.4202507e0 1.4202507e0
3.0609296e0 1.222497e-1 2.3696815e0 2.3696815e0
3.3058195e0 1.222497e-1 3.4390541e0 3.4390541e0
3.5507095e0 1.222497e-1 4.6283684e0 4.6283684e0
3.7955995e0 1.222497e-1 5.9376259e0 5.9376259e0
4.0404895e0 1.222497e-1 7.3668236e0 7.3668236e0
4.2853795e0 1.222497e-1 8.915965e0 8.915965e0
4.5302695e0 1.222497e-1 1.0585048e1 1.0585048e1
4.7751595e0 1.222497e-1 1.237408e1 1.237408e1
5.0200494e0 1.222497e-1 1.4283046e1 1.4283046e1
5.2649394e0 1.222497e-1 1.6311961e1 1.6311961e1
5.5098294e0 1.222497e-1 1.8460811e1 1.8460811e1
5.7547194e0 1.222497e-1 2.072961e1 2.072961e1
5.9996094e0 1.222497e-1 2.3118343e1 2.3118343e1

-6.0e0 3.671397e-1 4.7367139e1 4.7367139e1
-5.75511e0 3.671397e-1 4.3998654e1 4.3998654e1
-5.51022e0 3.671397e-1 4.0750104e1 4.0750104e1
-5.26533e0 3.671397e-1 3.7621503e1 3.7621503e1
-5.02044e0 3.671397e-1 3.4612851e1 3.4612851e1
-4.7755501e0 3.671397e-1 3.1724133e1 3.1724133e1
-4.5306601e0 3.671397e-1 2.8955334e1 2.8955334e1
-4.2857701e0 3.671397e-1 2.63065e1 2.63065e1
-4.0408801e0 3.671397e-1 2.3777615e1 2.3777615e1
-3.7959901e0 3.671397e-1 2.1368665e1 2.1368665e1
-3.5511002e0 3.671397e-1 1.9079648e1 1.9079648e1
-3.3062102e0 3.671397e-1 1.691058e1 1.691058e1
-3.0613202e0 3.671397e-1 1.4861462e1 1.4861462e1
-2.8164302e0 3.671397e-1 1.2932278e1 1.2932278e1
-2.5715402e0 3.671397e-1 1.1123044e1 1.1123044e1
-2.3266502e0 3.671397e-1 9.433728e0 9.433728e0
-2.0817603e0 3.671397e-1 7.8643823e0 7.8643823e0
-1.8368703e0 3.671397e-1 6.4149698e0 6.4149698e0
-1.5919803e0 3.671397e-1 5.085499e0 5.085499e0
-1.3470903e0 3.671397e-1 3.8759714e0 3.8759714e0
-1.1022003e0 3.671397e-1 2.7863855e0 2.7863855e0
-8.573103e-1 3.671397e-1 1.8167413e0 1.8167413e0
-6.124203e-1 3.671397e-1 9.670404e-1 9.670404e-1
-3.675303e-1 3.671397e-1 2.372797e-1 2.372797e-1
-1.226403e-1 3.671397e-1 -3.725409e-1 -3.725409e-1
1.222497e-1 3.671397e-1 -8.624146e-1 -8.624146e-1
3.671397e-1 3.671397e-1 -1.2323482e0 -1.2323482e0
6.120297e-1 3.671397e-1 -1.4823393e0 -1.4823393e0
8.569197e-1 3.671397e-1 -1.6123883e0 -1.6123883e0
1.1018097e0 3.671397e-1 -1.6224951e0 -1.6224951e0
1.3466997e0 3.671397e-1 -1.5126598e0 -1.5126598e0
1.5915897e0 3.671397e-1 -1.2828821e0 -1.2828821e0
1.8364796e0 3.671397e-1 -9.331621e-1 -9.331621e-1
2.0813696e0 3.671397e-1 -4.635016e-1 -4.635016e-1
2.3262596e0 3.671397e-1 1.261026e-1 1.261026e-1
2.5711496e0 3.671397e-1 8.35653e-1 8.35653e-1
2.8160396e0 3.671397e-1 1.6651407e0 1.6651407e0
3.0609296e0 3.671397e-1 2.6145715e0 2.6145715e0
3.3058195e0 3.671397e-1 3.6839441e0 3.6839441e0
3.5507095e0 3.671397e-1 4.8732584e0 4.8732584e0
3.7955995e0 3.671397e-1 6.1825159e0 6.1825159e0
4.0404895e0 3.671397e-1 7.6117136e0 7.6117136e0
4.2853795e0 3.671397e-1 9.160855e0 9.160855e0
4.5302695e0 3.671397e-1 1.0829938e1 1.0829938e1
4.7751595e0 3.671397e-1 1.261897e1 1.261897e1
5.0200494e0 3.671397e-1 1.4527936e1 1.4527936e1
5.2649394e0 3.671397e-1 1.6556851e1 1.6556851e1
5.5098294e0 3.671397e-1 1.87057e1 1.87057e1
5.7547194e0 3.671397e-1 2.09745e1 2.09745e1
5.9996094e0 3.671397e-1 2.3363232e1 2.3363232e1

-6.0e0 6.120297e-1 4.7612029e1 4.7612029e1
-5.75511e0 6.120297e-1 4.4243544e1 4.4243544e1
-5.51022e0 6.120297e-1 4.0994994e1 4.0994994e1
-5.26533e0 6.120297e-1 3.7866393e1 3.7866393e1
-5.02044e0 6.120297e-1 3.4857741e1 3.4857741e1
-4.7755501e0 6.120297e-1 3.1969023e1 3.1969023e1
-4.5306601e0 6.120297e-1 2.9200224e1 2.9200224e1
-4.2857701e0 6.120297e-1 2.655139e1 2.655139e1
-4.0408801e0 6.120297e-1 2.4022505e1 2.4022505e1
-3.7959901e0 6.120297e-1 2.1613554e1 2.1613554e1
-3.5511002e0 6.120297e-1 1.9324538e1 1.9324538e1
-3.3062102e0 6.120297e-1 1.715547e1 1.715547e1
-3.0613202e0 6.120297e-1 1.5106352e1 1.5106352e1
-2.8164302e0 6.120297e-1 1.3177168e1 1.3177168e1
-2.5715402e0 6.120297e-1 1.1367934e1 1.1367934e1
-2.3266502e0 6.120297e-1 9.678618e0 9.678618e0
-2.0817603e0 6.120297e-1 8.109273e0 8.109273e0
-1.8368703e0 6.120297e-1 6.6598598e0 6.6598598e0
-1.5919803e0 6.120297e-1 5.330389e0 5.330389e0
-1.3470903e0 6.120297e-1 4.1208614e0 4.1208614e0
-1.1022003e0 6.120297e-1 3.0312755e0 3.0312755e0
-8.573103e-1 6.120297e-1 2.0616313e0 2.0616313e0
-6.124203e-1 6.120297e-1 1.2119304e0 1.2119304e0
-3.675303e-1 6.120297e-1 4.821696e-1 4.821696e-1
-1.226403e-1 6.120297e-1 -1.276509e-1 -1.276509e-1
1.222497e-1 6.120297e-1 -6.175246e-1 -6.175246e-1
3.671397e-1 6.120297e-1 -9.87458e-1 -9.87458e-1
6.120297e-1 6.120297e-1 -1.2374493e0 -1.2374493e0
8.569197e-1 6.120297e-1 -1.3674983e0 -1.3674983e0
1.1018097e0 6.120297e-1 -1.3776051e0 -1.3776051e0
1.3466997e0 6.120297e-1 -1.2677698e0 -1.2677698e0
1.5915897e0 6.120297e-1 -1.0379921e0 -1.0379921e0
1.8364796e0 6.120297e-1 -6.882721e-1 -6.882721e-1
2.0813696e0 6.120297e-1 -2.186116e-1 -2.186116e-1
2.3262596e0 6.120297e-1 3.709926e-1 3.709926e-1
2.5711496e0 6.120297e-1 1.080543e0 1.080543e0
2.8160396e0 6.120297e-1 1.9100307e0 1.9100307e0
3.0609296e0 6.120297e-1 2.8594615e0 2.8594615e0
3.3058195e0 6.120297e-1 3.928834e0 3.928834e0
3.5507095e0 6.120297e-1 5.1181483e0 5.1181483e0
3.7955995e0 6.120297e-1 6.4274059e0 6.4274059e0
4.0404895e0 6.120297e-1 7.8566035e0 7.8566035e0
4.2853795e0 6.120297e-1 9.405745e0 9.405745e0
4.5302695e0 6.120297e-1 1.1074828e1 1.1074828e1
4.7751595e0 6.120297e-1 1.286386e1 1.286386e1
5.0200494e0 6.120297e-1 1.4772826e1 1.4772826e1
5.2649394e0 6.120297e-1 1.6801741e1 1.6801741e1
5.5098294e0 6.120297e-1 1.895059e1 1.895059e1
5.7547194e0 6.120297e-1 2.121939e1 2.121939e1
5.9996094e0 6.120297e-1 2.3608122e1 2.3608122e1

-6.0e0 8.569197e-1 4.7856918e1 4.7856918e1
-5.75511e0 8.569197e-1 4.4488434e1 4.4488434e1
-5.51022e0 8.569197e-1 4.1239883e1 4.1239883e1
-5.26533e0 8.569197e-1 3.8111282e1 3.8111282e1
-5.02044e0 8.569197e-1 3.510263e1 3.510263e1
-4.7755501e0 8.569197e-1 3.2213913e1 3.2213913e1
-4.5306601e0 8.569197e-1 2.9445114e1 2.9445114e1
-4.2857701e0 8.569197e-1 2.679628e1 2.679628e1
-4.0408801e0 8.569197e-1 2.4267395e1 2.4267395e1
-3.7959901e0 8.569197e-1 2.1858444e1 2.1858444e1
-3.5511002e0 8.569197e-1 1.9569427e1 1.9569427e1
-3.3062102e0 8.569197e-1 1.740036e1 1.740036e1
-3.0613202e0 8.569197e-1 1.5351242e1 1.5351242e1
-2.8164302e0 8.569197e-1 1.3422058e1 1.3422058e1
-2.5715402e0 8.569197e-1 1.1612823e1 1.1612823e1
-2.3266502e0 8.569197e-1 9.923508e0 9.923508e0
-2.0817603e0 8.569197e-1 8.354163e0 8.354163e0
-1.8368703e0 8.569197e-1 6.9047498e0 6.9047498e0
-1.5919803e0 8.569197e-1 5.575279e0 5.575279e0
-1.3470903e0 8.569197e-1 4.3657513e0 4.3657513e0
-1.1022003e0 8.569197e-1 3.2761655e0 3.2761655e0
-8.573103e-1 8.569197e-1 2.3065213e0 2.3065213e0
-6.124203e-1 8.569197e-1 1.4568204e0 1.4568204e0
-3.675303e-1 8.569197e-1 7.270596e-1 7.270596e-1
-1.226403e-1 8.569197e-1 1.17239e-1 1.17239e-1
1.222497e-1 8.569197e-1 -3.726346e-1 -3.726346e-1
3.671397e-1 8.569197e-1 -7.42568e-1 -7.42568e-1
6.120297e-1 8.569197e-1 -9.925592e-1 -9.925592e-1
8.569197e-1 8.569197e-1 -1.1226083e0 -1.1226083e0
1.1018097e0 8.569197e-1 -1.1327151e0 -1.1327151e0
1.3466997e0 8.569197e-1 -1.0228798e0 -1.0228798e0
1.5915897e0 8.569197e-1 -7.93102e-1 -7.93102e-1
1.8364796e0 8.569197e-1 -4.433821e-1 -4.433821e-1
2.0813696e0 8.569197e-1 2.62784e-2 2.62784e-2
2.3262596e0 8.569197e-1 6.158826e-1 6.158826e-1
2.5711496e0 8.569197e-1 1.325433e0 1.325433e0
2.8160396e0 8.569197e-1 2.1549207e0 2.1549207e0
3.0609296e0 8.569197e-1 3.1043515e0 3.1043515e0
3.3058195e0 8.569197e-1 4.173724e0 4.173724e0
3.5507095e0 8.569197e-1 5.3630383e0 5.3630383e0
3.7955995e0 8.569197e-1 6.6722958e0 6.6722958e0
4.0404895e0 8.569197e-1 8.101494e0 8.101494e0
4.2853795e0 8.569197e-1 9.650635e0 9.650635e0
4.5302695e0 8.569197e-1 1.1319717e1 1.1319717e1
4.7751595e0 8.569197e-1 1.310875e1 1.310875e1
5.0200494e0 8.569197e-1 1.5017715e1 1.5017715e1
5.2649394e0 8.569197e-1 1.7046631e1 1.7046631e1
5.5098294e0 8.569197e-1 1.919548e1 1.919548e1
5.7547194e0 8.569197e-1 2.1464279e1 2.1464279e1
5.9996094e0 8.569197e-1 2.3853012e1 2.3853012e1

-6.0e0 1.1018097e0 4.810181e1 4.810181e1
-5.75511e0 1.1018097e0 4.4733325e1 4.4733325e1
-5.51022e0 1.1018097e0 4.1484775e1 4.1484775e1
-5.26533e0 1.1018097e0 3.8356174e1 3.8356174e1
-5.02044e0 1.1018097e0 3.5347522e1 3.5347522e1
-4.7755501e0 1.1018097e0 3.2458804e1 3.2458804e1
-4.5306601e0 1.1018097e0 2.9690005e1 2.9690005e1
-4.2857701e0 1.1018097e0 2.7041171e1 2.7041171e1
-4.0408801e0 1.1018097e0 2.4512286e1 2.4512286e1
-3.7959901e0 1.1018097e0 2.2103336e1 2.2103336e1
-3.5511002e0 1.1018097e0 1.9814319e1 1.9814319e1
-3.3062102e0 1.1018097e0 1.7645251e1 1.7645251e1
-3.0613202e0 1.1018097e0 1.5596133e1 1.5596133e1
-2.8164302e0 1.1018097e0 1.366695e1 1.366695e1
-2.5715402e0 1.1018097e0 1.1857715e1 1.1857715e1
-2.3266502e0 1.1018097e0 1.0168399e1 1.0168399e1
-2.0817603e0 1.1018097e0 8.599052e0 8.599052e0
-1.8368703e0 1.1018097e0 7.1496399e0 7.1496399e0
-1.5919803e0 1.1018097e0 5.820169e0 5.820169e0
-1.3470903e0 1.1018097e0 4.6106415e0 4.6106415e0
-1.1022003e0 1.1018097e0 3.5210556e0 3.5210556e0
-8.573103e-1 1.1018097e0 2.5514114e0 2.5514114e0
-6.124203e-1 1.1018097e0 1.7017105e0 1.7017105e0
-3.675303e-1 1.1018097e0 9.719498e-1 9.719498e-1
-1.226403e-1 1.1018097e0 3.621292e-1 3.621292e-1
1.222497e-1 1.1018097e0 -1.277446e-1 -1.277446e-1
3.671397e-1 1.1018097e0 -4.97678e-1 -4.97678e-1
6.120297e-1 1.1018097e0 -7.476692e-1 -7.476692e-1
8.569197e-1 1.1018097e0 -8.777184e-1 -8.777184e-1
1.1018097e0 1.1018097e0 -8.878252e-1 -8.878252e-1
1.3466997e0 1.1018097e0 -7.779897e-1 -7.779897e-1
1.5915897e0 1.1018097e0 -5.48212e-1 -5.48212e-1
1.8364796e0 1.1018097e0 -1.984921e-1 -1.984921e-1
2.0813696e0 1.1018097e0 2.711685e-1 2.711685e-1
2.3262596e0 1.1018097e0 8.607727e-1 8.607727e-1
2.5711496e0 1.1018097e0 1.5703232e0 1.5703232e0
2.8160396e0 1.1018097e0 2.3998108e0 2.3998108e0
3.0609296e0 1.1018097e0 3.3492416e0 3.3492416e0
3.3058195e0 1.1018097e0 4.4186142e0 4.4186142e0
3.5507095e0 1.1018097e0 5.6079285e0 5.6079285e0
3.7955995e0 1.1018097e0 6.917186e0 6.917186e0
4.0404895e0 1.1018097e0 8.346384e0 8.346384e0
4.2853795e0 1.1018097e0 9.895526e0 9.895526e0
4.5302695e0 1.1018097e0 1.1564609e1 1.1564609e1
4.7751595e0 1.1018097e0 1.335364e1 1.335364e1
5.0200494e0 1.1018097e0 1.5262607e1 1.5262607e1
5.2649394e0 1.1018097e0 1.7291522e1 1.7291522e1
5.5098294e0 1.1018097e0 1.9440372e1 1.9440372e1
5.7547194e0 1.1018097e0 2.170917e1 2.170917e1
5.9996094e0 1.1018097e0 2.4097903e1 2.4097903e1

-6.0e0 1.3466997e0 4.83467e1 4.83467e1
-5.75511e0 1.3466997e0 4.4978215e1 4.4978215e1
-5.51022e0 1.3466997e0 4.1729665e1 4.1729665e1
-5.26533e0 1.3466997e0 3.8601064e1 3.8601064e1
-5.02044e0 1.3466997e0 3.5592412e1 3.5592412e1
-4.7755501e0 1.3466997e0 3.2703694e1 3.2703694e1
-4.5306601e0 1.3466997e0 2.9934895e1 2.9934895e1
-4.2857701e0 1.3466997e0 2.7286061e1 2.7286061e1
-4.0408801e0 1.3466997e0 2.4757176e1 2.4757176e1
-3.7959901e0 1.3466997e0 2.2348225e1 2.2348225e1
-3.5511002e0 1.3466997e0 2.0059209e1 2.0059209e1
-3.3062102e0 1.3466997e0 1.7890141e1 1.7890141e1
-3.0613202e0 1.3466997e0 1.5841023e1 1.5841023e1
-2.8164302e0 1.3466997e0 1.391184e1 1.391184e1
-2.5715402e0 1.3466997e0 1.2102605e1 1.2102605e1
-2.3266502e0 1.3466997e0 1.0413289e1 1.0413289e1
-2.0817603e0 1.3466997e0 8.843942e0 8.843942e0
-1.8368703e0 1.3466997e0 7.3945299e0 7.3945299e0
-1.5919803e0 1.3466997e0 6.065059e0 6.065059e0
-1.3470903e0 1.3466997e0 4.8555315e0 4.8555315e0
-1.1022003e0 1.3466997e0 3.7659456e0 3.7659456e0
-8.573103e-1 1.3466997e0 2.7963014e0 2.7963014e0
-6.124203e-1 1.3466997e0 1.9466005e0 1.9466005e0
-3.675303e-1 1.3466997e0 1.2168398e0 1.2168398e0
-1.226403e-1 1.3466997e0 6.070192e-1 6.070192e-1
1.222497e-1 1.3466997e0 1.171454e-1 1.171454e-1
3.671397e-1 1.3466997e0 -2.527881e-1 -2.527881e-1
6.120297e-1 1.3466997e0 -5.027792e-1 -5.027792e-1
8.569197e-1 1.3466997e0 -6.328284e-1 -6.328284e-1
1.1018097e0 1.3466997e0 -6.429352e-1 -6.429352e-1
1.3466997e0 1.3466997e0 -5.330997e-1 -5.330997e-1
1.5915897e0 1.3466997e0 -3.03322e-1 -3.03322e-1
1.8364796e0 1.3466997e0 4.63979e-2 4.63979e-2
2.0813696e0 1.3466997e0 5.160585e-1 5.160585e-1
2.3262596e0 1.3466997e0 1.1056627e0 1.1056627e0
2.5711496e0 1.3466997e0 1.8152132e0 1.8152132e0
2.8160396e0 1.3466997e0 2.6447008e0 2.6447008e0
3.0609296e0 1.3466997e0 3.5941316e0 3.5941316e0
3.3058195e0 1.3466997e0 4.6635042e0 4.6635042e0
3.5507095e0 1.3466997e0 5.8528185e0 5.8528185e0
3.7955995e0 1.3466997e0 7.162076e0 7.162076e0
4.0404895e0 1.3466997e0 8.591273e0 8.591273e0
4.2853795e0 1.3466997e0 1.0140416e1 1.0140416e1
4.5302695e0 1.3466997e0 1.1809499e1 1.1809499e1
4.7751595e0 1.3466997e0 1.359853e1 1.359853e1
5.0200494e0 1.3466997e0 1.5507497e1 1.5507497e1
5.2649394e0 1.3466997e0 1.7536412e1 1.7536412e1
5.5098294e0 1.3466997e0 1.9685262e1 1.9685262e1
5.7547194e0 1.3466997e0 2.195406e1 2.195406e1
5.9996094e0 1.3466997e0 2.4342793e1 2.4342793e1

-6.0e0 1.5915897e0 4.859159e1 4.859159e1
-5.75511e0 1.5915897e0 4.5223105e1 4.5223105e1
-5.51022e0 1.5915897e0 4.1974554e1 4.1974554e1
-5.26533e0 1.5915897e0 3.8845953e1 3.8845953e1
-5.02044e0 1.5915897e0 3.5837302e1 3.5837302e1
-4.7755501e0 1.5915897e0 3.2948584e1 3.2948584e1
-4.5306601e0 1.5915897e0 3.0179785e1 3.0179785e1
-4.2857701e0 1.5915897e0 2.7530951e1 2.7530951e1
-4.0408801e0 1.5915897e0 2.5002066e1 2.5002066e1
-3.7959901e0 1.5915897e0 2.2593115e1 2.2593115e1
-3.5511002e0 1.5915897e0 2.0304099e1 2.0304099e1
-3.3062102e0 1.5915897e0 1.8135031e1 1.8135031e1
-3.0613202e0 1.5915897e0 1.6085913e1 1.6085913e1
-2.8164302e0 1.5915897e0 1.4156729e1 1.4156729e1
-2.5715402e0 1.5915897e0 1.2347495e1 1.2347495e1
-2.3266502e0 1.5915897e0 1.0658179e1 1.0658179e1
-2.0817603e0 1.5915897e0 9.088832e0 9.088832e0
-1.8368703e0 1.5915897e0 7.6394199e0 7.6394199e0
-1.5919803e0 1.5915897e0 6.309949e0 6.309949e0
-1.3470903e0 1.5915897e0 5.1004214e0 5.1004214e0
-1.1022003e0 1.5915897e0 4.0108356e0 4.0108356e0
-8.573103e-1 1.5915897e0 3.0411914e0 3.0411914e0
-6.124203e-1 1.5915897e0 2.1914905e0 2.1914905e0
-3.675303e-1 1.5915897e0 1.4617297e0 1.4617297e0
-1.226403e-1 1.5915897e0 8.519092e-1 8.519092e-1
1.222497e-1 1.5915897e0 3.620354e-1 3.620354e-1
3.671397e-1 1.5915897e0 -7.8981e-3 -7.8981e-3
6.120297e-1 1.5915897e0 -2.578893e-1 -2.578893e-1
8.569197e-1 1.5915897e0 -3.879384e-1 -3.879384e-1
1.1018097e0 1.5915897e0 -3.980452e-1 -3.980452e-1
1.3466997e0 1.5915897e0 -2.882097e-1 -2.882097e-1
1.5915897e0 1.5915897e0 -5.8432e-2 -5.8432e-2
1.8364796e0 1.5915897e0 2.912878e-1 2.912878e-1
2.0813696e0 1.5915897e0 7.609485e-1 7.609485e-1
2.3262596e0 1.5915897e0 1.3505527e0 1.3505527e0
2.5711496e0 1.5915897e0 2.0601031e0 2.0601031e0
2.8160396e0 1.5915897e0 2.8895908e0 2.8895908e0
3.0609296e0 1.5915897e0 3.8390216e0 3.8390216e0
3.3058195e0 1.5915897e0 4.9083942e0 4.9083942e0
3.5507095e0 1.5915897e0 6.0977084e0 6.0977084e0
3.7955995e0 1.5915897e0 7.406966e0 7.406966e0
4.0404895e0 1.5915897e0 8.836163e0 8.836163e0
4.2853795e0 1.5915897e0 1.0385306e1 1.0385306e1
4.5302695e0 1.5915897e0 1.2054388e1 1.2054388e1
4.7751595e0 1.5915897e0 1.384342e1 1.384342e1
5.0200494e0 1.5915897e0 1.5752386e1 1.5752386e1
5.2649394e0 1.5915897e0 1.7781302e1 1.7781302e1
5.5098294e0 1.5915897e0 1.9930151e1 1.9930151e1
5.7547194e0 1.5915897e0 2.219895e1 2.219895e1
5.9996094e0 1.5915897e0 2.4587683e1 2.4587683e1

-6.0e0 1.8364796e0 4.8836479e1 4.8836479e1
-5.75511e0 1.8364796e0 4.5467995e1 4.5467995e1
-5.51022e0 1.8364796e0 4.2219444e1 4.2219444e1
-5.26533e0 1.8364796e0 3.9090843e1 3.9090843e1
-5.02044e0 1.8364796e0 3.6082191e1 3.6082191e1
-4.7755501e0 1.8364796e0 3.3193474e1 3.3193474e1
-4.5306601e0 1.8364796e0 3.0424675e1 3.0424675e1
-4.2857701e0 1.8364796e0 2.777584e1 2.777584e1
-4.0408801e0 1.8364796e0 2.5246956e1 2.5246956e1
-3.7959901e0 1.8364796e0 2.2838005e1 2.2838005e1
-3.5511002e0 1.8364796e0 2.0548988e1 2.0548988e1
-3.3062102e0 1.8364796e0 1.8379921e1 1.8379921e1
-3.0613202e0 1.8364796e0 1.6330803e1 1.6330803e1
-2.8164302e0 1.8364796e0 1.4401619e1 1.4401619e1
-2.5715402e0 1.8364796e0 1.2592384e1 1.2592384e1
-2.3266502e0 1.8364796e0 1.0903069e1 1.0903069e1
-2.0817603e0 1.8364796e0 9.333722e0 9.333722e0
-1.8368703e0 1.8364796e0 7.8843098e0 7.8843098e0
-1.5919803e0 1.8364796e0 6.554839e0 6.554839e0
-1.3470903e0 1.8364796e0 5.3453114e0 5.3453114e0
-1.1022003e0 1.8364796e0 4.2557256e0 4.2557256e0
-8.573103e-1 1.8364796e0 3.2860814e0 3.2860814e0
-6.124203e-1 1.8364796e0 2.4363805e0 2.4363805e0
-3.675303e-1 1.8364796e0 1.7066197e0 1.7066197e0
-1.226403e-1 1.8364796e0 1.0967992e0 1.0967992e0
1.222497e-1 1.8364796e0 6.069254e-1 6.069254e-1
3.671397e-1 1.8364796e0 2.369919e-1 2.369919e-1
6.120297e-1 1.8364796e0 -1.29993e-2 -1.29993e-2
8.569197e-1 1.8364796e0 -1.430484e-1 -1.430484e-1
1.1018097e0 1.8364796e0 -1.531552e-1 -1.531552e-1
1.3466997e0 1.8364796e0 -4.33197e-2 -4.33197e-2
1.5915897e0 1.8364796e0 1.86458e-1 1.86458e-1
1.8364796e0 1.8364796e0 5.361778e-1 5.361778e-1
2.0813696e0 1.8364796e0 1.0058385e0 1.0058385e0
2.3262596e0 1.8364796e0 1.5954427e0 1.5954427e0
2.5711496e0 1.8364796e0 2.3049931e0 2.3049931e0
2.8160396e0 1.8364796e0 3.1344807e0 3.1344807e0
3.0609296e0 1.8364796e0 4.0839116e0 4.0839116e0
3.3058195e0 1.8364796e0 5.1532841e0 5.1532841e0
3.5507095e0 1.8364796e0 6.3425984e0 6.3425984e0
3.7955995e0 1.8364796e0 7.651856e0 7.651856e0
4.0404895e0 1.8364796e0 9.081053e0 9.081053e0
4.2853795e0 1.8364796e0 1.0630196e1 1.0630196e1
4.5302695e0 1.8364796e0 1.2299278e1 1.2299278e1
4.7751595e0 1.8364796e0 1.408831e1 1.408831e1
5.0200494e0 1.8364796e0 1.5997276e1 1.5997276e1
5.2649394e0 1.8364796e0 1.8026192e1 1.8026192e1
5.5098294e0 1.8364796e0 2.0175041e1 2.0175041e1
5.7547194e0 1.8364796e0 2.244384e1 2.244384e1
5.9996094e0 1.8364796e0 2.4832573e1 2.4832573e1

-6.0e0 2.0813696e0 4.9081369e1 4.9081369e1
-5.75511e0 2.0813696e0 4.5712885e1 4.5712885e1
-5.51022e0 2.0813696e0 4.2464334e1 4.2464334e1
-5.26533e0 2.0813696e0 3.9335733e1 3.9335733e1
-5.02044e0 2.0813696e0 3.6327081e1 3.6327081e1
-4.7755501e0 2.0813696e0 3.3438364e1 3.3438364e1
-4.5306601e0 2.0813696e0 3.0669565e1 3.0669565e1
-4.2857701e0 2.0813696e0 2.802073e1 2.802073e1
-4.0408801e0 2.0813696e0 2.5491846e1 2.5491846e1
-3.7959901e0 2.0813696e0 2.3082895e1 2.3082895e1
-3.5511002e0 2.0813696e0 2.0793878e1 2.0793878e1
-3.3062102e0 2.0813696e0 1.8624811e1 1.8624811e1
-3.0613202e0 2.0813696e0 1.6575693e1 1.6575693e1
-2.8164302e0 2.0813696e0 1.4646509e1 1.4646509e1
-2.5715402e0 2.0813696e0 1.2837274e1 1.2837274e1
-2.3266502e0 2.0813696e0 1.1147958e1 1.1147958e1
-2.0817603e0 2.0813696e0 9.578612e0 9.578612e0
-1.8368703e0 2.0813696e0 8.129199e0 8.129199e0
-1.5919803e0 2.0813696e0 6.799729e0 6.799729e0
-1.3470903e0 2.0813696e0 5.5902014e0 5.5902014e0
-1.1022003e0 2.0813696e0 4.5006155e0 4.5006155e0
-8.573103e-1 2.0813696e0 3.5309714e0 3.5309714e0
-6.124203e-1 2.0813696e0 2.6812704e0 2.6812704e0
-3.675303e-1 2.0813696e0 1.9515097e0 1.9515097e0
-1.226403e-1 2.0813696e0 1.3416891e0 1.3416891e0
1.222497e-1 2.0813696e0 8.518153e-1 8.518153e-1
3.671397e-1 2.0813696e0 4.818819e-1 4.818819e-1
6.120297e-1 2.0813696e0 2.318907e-1 2.318907e-1
8.569197e-1 2.0813696e0 1.018416e-1 1.018416e-1
1.1018097e0 2.0813696e0 9.17348e-2 9.17348e-2
1.3466997e0 2.0813696e0 2.015703e-1 2.015703e-1
1.5915897e0 2.0813696e0 4.31348e-1 4.31348e-1
1.8364796e0 2.0813696e0 7.810678e-1 7.810678e-1
2.0813696e0 2.0813696e0 1.2507285e0 1.2507285e0
2.3262596e0 2.0813696e0 1.8403326e0 1.8403326e0
2.5711496e0 2.0813696e0 2.5498831e0 2.5498831e0
2.8160396e0 2.0813696e0 3.3793707e0 3.3793707e0
3.0609296e0 2.0813696e0 4.3288016e0 4.3288016e0
3.3058195e0 2.0813696e0 5.3981741e0 5.3981741e0
3.5507095e0 2.0813696e0 6.5874884e0 6.5874884e0
3.7955995e0 2.0813696e0 7.8967459e0 7.8967459e0
4.0404895e0 2.0813696e0 9.325943e0 9.325943e0
4.2853795e0 2.0813696e0 1.0875085e1 1.0875085e1
4.5302695e0 2.0813696e0 1.2544168e1 1.2544168e1
4.7751595e0 2.0813696e0 1.43332e1 1.43332e1
5.0200494e0 2.0813696e0 1.6242166e1 1.6242166e1
5.2649394e0 2.0813696e0 1.8271082e1 1.8271082e1
5.5098294e0 2.0813696e0 2.0419931e1 2.0419931e1
5.7547194e0 2.0813696e0 2.268873e1 2.268873e1
5.9996094e0 2.0813696e0 2.5077463e1 2.5077463e1

-6.0e0 2.3262596e0 4.9326259e1 4.9326259e1
-5.75511e0 2.3262596e0 4.5957774e1 4.5957774e1
-5.51022e0 2.3262596e0 4.2709224e1 4.2709224e1
-5.26533e0 2.3262596e0 3.9580623e1 3.9580623e1
-5.02044e0 2.3262596e0 3.6571971e1 3.6571971e1
-4.7755501e0 2.3262596e0 3.3683253e1 3.3683253e1
-4.5306601e0 2.3262596e0 3.0914455e1 3.0914455e1
-4.2857701e0 2.3262596e0 2.826562e1 2.826562e1
-4.0408801e0 2.3262596e0 2.5736736e1 2.5736736e1
-3.7959901e0 2.3262596e0 2.3327785e1 2.3327785e1
-3.5511002e0 2.3262596e0 2.1038768e1 2.1038768e1
-3.3062102e0 2.3262596e0 1.88697e1 1.88697e1
-3.0613202e0 2.3262596e0 1.6820583e1 1.6820583e1
-2.8164302e0 2.3262596e0 1.4891399e1 1.4891399e1
-2.5715402e0 2.3262596e0 1.3082164e1 1.3082164e1
-2.3266502e0 2.3262596e0 1.1392848e1 1.1392848e1
-2.0817603e0 2.3262596e0 9.823502e0 9.823502e0
-1.8368703e0 2.3262596e0 8.374089e0 8.374089e0
-1.5919803e0 2.3262596e0 7.044619e0 7.044619e0
-1.3470903e0 2.3262596e0 5.8350914e0 5.8350914e0
-1.1022003e0 2.3262596e0 4.7455055e0 4.7455055e0
-8.573103e-1 2.3262596e0 3.7758614e0 3.7758614e0
-6.124203e-1 2.3262596e0 2.9261604e0 2.9261604e0
-3.675303e-1 2.3262596e0 2.1963997e0 2.1963997e0
-1.226403e-1 2.3262596e0 1.5865791e0 1.5865791e0
1.222497e-1 2.3262596e0 1.0967053e0 1.0967053e0
3.671397e-1 2.3262596e0 7.267719e-1 7.267719e-1
6.120297e-1 2.3262596e0 4.767807e-1 4.767807e-1
8.569197e-1 2.3262596e0 3.467316e-1 3.467316e-1
1.1018097e0 2.3262596e0 3.366248e-1 3.366248e-1
1.3466997e0 2.3262596e0 4.464603e-1 4.464603e-1
1.5915897e0 2.3262596e0 6.76238e-1 6.76238e-1
1.8364796e0 2.3262596e0 1.0259578e0 1.0259578e0
2.0813696e0 2.3262596e0 1.4956184e0 1.4956184e0
2.3262596e0 2.3262596e0 2.0852226e0 2.0852226e0
2.5711496e0 2.3262596e0 2.7947731e0 2.7947731e0
2.8160396e0 2.3262596e0 3.6242607e0 3.6242607e0
3.0609296e0 2.3262596e0 4.5736916e0 4.5736916e0
3.3058195e0 2.3262596e0 5.6430641e0 5.6430641e0
3.5507095e0 2.3262596e0 6.8323784e0 6.8323784e0
3.7955995e0 2.3262596e0 8.141637e0 8.141637e0
4.0404895e0 2.3262596e0 9.570834e0 9.570834e0
4.2853795e0 2.3262596e0 1.1119975e1 1.1119975e1
4.5302695e0 2.3262596e0 1.2789058e1 1.2789058e1
4.7751595e0 2.3262596e0 1.457809e1 1.457809e1
5.0200494e0 2.3262596e0 1.6487056e1 1.6487056e1
5.2649394e0 2.3262596e0 1.8515971e1 1.8515971e1
5.5098294e0 2.3262596e0 2.0664821e1 2.0664821e1
5.7547194e0 2.3262596e0 2.293362e1 2.293362e1
5.9996094e0 2.3262596e0 2.5322353e1 2.5322353e1

-6.0e0 2.5711496e0 4.9571149e1 4.9571149e1
-5.75511e0 2.5711496e0 4.6202664e1 4.6202664e1
-5.51022e0 2.5711496e0 4.2954114e1 4.2954114e1
-5.26533e0 2.5711496e0 3.9825513e1 3.9825513e1
-5.02044e0 2.5711496e0 3.6816861e1 3.6816861e1
-4.7755501e0 2.5711496e0 3.3928143e1 3.3928143e1
-4.5306601e0 2.5711496e0 3.1159344e1 3.1159344e1
-4.2857701e0 2.5711496e0 2.851051e1 2.851051e1
-4.0408801e0 2.5711496e0 2.5981625e1 2.5981625e1
-3.7959901e0 2.5711496e0 2.3572675e1 2.3572675e1
-3.5511002e0 2.5711496e0 2.1283658e1 2.1283658e1
-3.3062102e0 2.5711496e0 1.911459e1 1.911459e1
-3.0613202e0 2.5711496e0 1.7065472e1 1.7065472e1
-2.8164302e0 2.5711496e0 1.5136288e1 1.5136288e1
-2.5715402e0 2.5711496e0 1.3327054e1 1.3327054e1
-2.3266502e0 2.5711496e0 1.1637738e1 1.1637738e1
-2.0817603e0 2.5711496e0 1.0068393e1 1.0068393e1
-1.8368703e0 2.5711496e0 8.61898e0 8.61898e0
-1.5919803e0 2.5711496e0 7.289509e0 7.289509e0
-1.3470903e0 2.5711496e0 6.0799814e0 6.0799814e0
-1.1022003e0 2.5711496e0 4.9903955e0 4.9903955e0
-8.573103e-1 2.5711496e0 4.0207513e0 4.0207513e0
-6.124203e-1 2.5711496e0 3.1710504e0 3.1710504e0
-3.675303e-1 2.5711496e0 2.4412897e0 2.4412897e0
-1.226403e-1 2.5711496e0 1.8314691e0 1.8314691e0
1.222497e-1 2.5711496e0 1.3415953e0 1.3415953e0
3.671397e-1 2.5711496e0 9.716618e-1 9.716618e-1
6.120297e-1 2.5711496e0 7.216707e-1 7.216707e-1
8.569197e-1 2.5711496e0 5.916216e-1 5.916216e-1
1.1018097e0 2.5711496e0 5.815147e-1 5.815147e-1
1.3466997e0 2.5711496e0 6.913503e-1 6.913503e-1
1.5915897e0 2.5711496e0 9.21128e-1 9.21128e-1
1.8364796e0 2.5711496e0 1.2708478e0 1.2708478e0
2.0813696e0 2.5711496e0 1.7405084e0 1.7405084e0
2.3262596e0 2.5711496e0 2.3301126e0 2.3301126e0
2.5711496e0 2.5711496e0 3.0396631e0 3.0396631e0
2.8160396e0 2.5711496e0 3.8691507e0 3.8691507e0
3.0609296e0 2.5711496e0 4.8185815e0 4.8185815e0
3.3058195e0 2.5711496e0 5.8879541e0 5.8879541e0
3.5507095e0 2.5711496e0 7.0772684e0 7.0772684e0
3.7955995e0 2.5711496e0 8.386526e0 8.386526e0
4.0404895e0 2.5711496e0 9.815724e0 9.815724e0
4.2853795e0 2.5711496e0 1.1364865e1 1.1364865e1
4.5302695e0 2.5711496e0 1.3033948e1 1.3033948e1
4.7751595e0 2.5711496e0 1.482298e1 1.482298e1
5.0200494e0 2.5711496e0 1.6731946e1 1.6731946e1
5.2649394e0 2.5711496e0 1.8760861e1 1.8760861e1
5.5098294e0 2.5711496e0 2.090971e1 2.090971e1
5.7547194e0 2.5711496e0 2.317851e1 2.317851e1
5.9996094e0 2.5711496e0 2.5567242e1 2.5567242e1

-6.0e0 2.8160396e0 4.9816039e1 4.9816039e1
-5.75511e0 2.8160396e0 4.6447554e1 4.6447554e1
-5.51022e0 2.8160396e0 4.3199004e1 4.3199004e1
-5.26533e0 2.8160396e0 4.0070403e1 4.0070403e1
-5.02044e0 2.8160396e0 3.7061751e1 3.7061751e1
-4.7755501e0 2.8160396e0 3.4173033e1 3.4173033e1
-4.5306601e0 2.8160396e0 3.1404234e1 3.1404234e1
-4.2857701e0 2.8160396e0 2.87554e1 2.87554e1
-4.0408801e0 2.8160396e0 2.6226515e1 2.6226515e1
-3.7959901e0 2.8160396e0 2.3817564e1 2.3817564e1
-3.5511002e0 2.8160396e0 2.1528548e1 2.1528548e1
-3.3062102e0 2.8160396e0 1.935948e1 1.935948e1
-3.0613202e0 2.8160396e0 1.7310362e1 1.7310362e1
-2.8164302e0 2.8160396e0 1.5381178e1 1.5381178e1
-2.5715402e0 2.8160396e0 1.3571944e1 1.3571944e1
-2.3266502e0 2.8160396e0 1.1882628e1 1.1882628e1
-2.0817603e0 2.8160396e0 1.0313283e1 1.0313283e1
-1.8368703e0 2.8160396e0 8.86387e0 8.86387e0
-1.5919803e0 2.8160396e0 7.534399e0 7.534399e0
-1.3470903e0 2.8160396e0 6.3248714e0 6.3248714e0
-1.1022003e0 2.8160396e0 5.2352855e0 5.2352855e0
-8.573103e-1 2.8160396e0 4.2656413e0 4.2656413e0
-6.124203e-1 2.8160396e0 3.4159404e0 3.4159404e0
-3.675303e-1 2.8160396e0 2.6861797e0 2.6861797e0
-1.226403e-1 2.8160396e0 2.0763591e0 2.0763591e0
1.222497e-1 2.8160396e0 1.5864853e0 1.5864853e0
3.671397e-1 2.8160396e0 1.2165518e0 1.2165518e0
6.120297e-1 2.8160396e0 9.665607e-1 9.665607e-1
8.569197e-1 2.8160396e0 8.365115e-1 8.365115e-1
1.1018097e0 2.8160396e0 8.264047e-1 8.264047e-1
1.3466997e0 2.8160396e0 9.362402e-1 9.362402e-1
1.5915897e0 2.8160396e0 1.1660179e0 1.1660179e0
1.8364796e0 2.8160396e0 1.5157378e0 1.5157378e0
2.0813696e0 2.8160396e0 1.9853984e0 1.9853984e0
2.3262596e0 2.8160396e0 2.5750026e0 2.5750026e0
2.5711496e0 2.8160396e0 3.284553e0 3.284553e0
2.8160396e0 2.8160396e0 4.1140407e0 4.1140407e0
3.0609296e0 2.8160396e0 5.0634715e0 5.0634715e0
3.3058195e0 2.8160396e0 6.1328441e0 6.1328441e0
3.5507095e0 2.8160396e0 7.3221584e0 7.3221584e0
3.7955995e0 2.8160396e0 8.631416e0 8.631416e0
4.0404895e0 2.8160396e0 1.0060614e1 1.0060614e1
4.2853795e0 2.8160396e0 1.1609755e1 1.1609755e1
4.5302695e0 2.8160396e0 1.3278838e1 1.3278838e1
4.7751595e0 2.8160396e0 1.506787e1 1.506787e1
5.0200494e0 2.8160396e0 1.6976836e1 1.6976836e1
5.2649394e0 2.8160396e0 1.9005751e1 1.9005751e1
5.5098294e0 2.8160396e0 2.11546e1 2.11546e1
5.7547194e0 2.8160396e0 2.34234e1 2.34234e1
5.9996094e0 2.8160396e0 2.5812132e1 2.5812132e1

-6.0e0 3.0609296e0 5.0060928e1 5.0060928e1
-5.75511e0 3.0609296e0 4.6692444e1 4.6692444e1
-5.51022e0 3.0609296e0 4.3443893e1 4.3443893e1
-5.26533e0 3.0609296e0 4.0315292e1 4.0315292e1
-5.02044e0 3.0609296e0 3.730664e1 3.730664e1
-4.7755501e0 3.0609296e0 3.4417923e1 3.4417923e1
-4.5306601e0 3.0609296e0 3.1649124e1 3.1649124e1
-4.2857701e0 3.0609296e0 2.900029e1 2.900029e1
-4.0408801e0 3.0609296e0 2.6471405e1 2.6471405e1
-3.7959901e0 3.0609296e0 2.4062454e1 2.4062454e1
-3.5511002e0 3.0609296e0 2.1773438e1 2.1773438e1
-3.3062102e0 3.0609296e0 1.960437e1 1.960437e1
-3.0613202e0 3.0609296e0 1.7555252e1 1.7555252e1
-2.8164302e0 3.0609296e0 1.5626068e1 1.5626068e1
-2.5715402e0 3.0609296e0 1.3816833e1 1.3816833e1
-2.3266502e0 3.0609296e0 1.2127518e1 1.2127518e1
-2.0817603e0 3.0609296e0 1.0558173e1 1.0558173e1
-1.8368703e0 3.0609296e0 9.10876e0 9.10876e0
-1.5919803e0 3.0609296e0 7.779289e0 7.779289e0
-1.3470903e0 3.0609296e0 6.5697614e0 6.5697614e0
-1.1022003e0 3.0609296e0 5.4801755e0 5.4801755e0
-8.573103e-1 3.0609296e0 4.5105313e0 4.5105313e0
-6.124203e-1 3.0609296e0 3.6608304e0 3.6608304e0
-3.675303e-1 3.0609296e0 2.9310696e0 2.9310696e0
-1.226403e-1 3.0609296e0 2.3212491e0 2.3212491e0
1.222497e-1 3.0609296e0 1.8313753e0 1.8313753e0
3.671397e-1 3.0609296e0 1.4614418e0 1.4614418e0
6.120297e-1 3.0609296e0 1.2114507e0 1.2114507e0
8.569197e-1 3.0609296e0 1.0814015e0 1.0814015e0
1.1018097e0 3.0609296e0 1.0712947e0 1.0712947e0
1.3466997e0 3.0609296e0 1.1811302e0 1.1811302e0
1.5915897e0 3.0609296e0 1.4109079e0 1.4109079e0
1.8364796e0 3.0609296e0 1.7606277e0 1.7606277e0
2.0813696e0 3.0609296e0 2.2302884e0 2.2302884e0
2.3262596e0 3.0609296e0 2.8198926e0 2.8198926e0
2.5711496e0 3.0609296e0 3.529443e0 3.529443e0
2.8160396e0 3.0609296e0 4.3589307e0 4.3589307e0
3.0609296e0 3.0609296e0 5.3083615e0 5.3083615e0
3.3058195e0 3.0609296e0 6.377734e0 6.377734e0
3.5507095e0 3.0609296e0 7.5670483e0 7.5670483e0
3.7955995e0 3.0609296e0 8.876306e0 8.876306e0
4.0404895e0 3.0609296e0 1.0305504e1 1.0305504e1
4.2853795e0 3.0609296e0 1.1854645e1 1.1854645e1
4.5302695e0 3.0609296e0 1.3523727e1 1.3523727e1
4.7751595e0 3.0609296e0 1.531276e1 1.531276e1
5.0200494e0 3.0609296e0 1.7221725e1 1.7221725e1
5.2649394e0 3.0609296e0 1.9250641e1 1.9250641e1
5.5098294e0 3.0609296e0 2.139949e1 2.139949e1
5.7547194e0 3.0609296e0 2.3668289e1 2.3668289e1
5.9996094e0 3.0609296e0 2.6057022e1 2.6057022e1

-6.0e0 3.3058195e0 5.0305818e1 5.0305818e1
-5.75511e0 3.3058195e0 4.6937334e1 4.6937334e1
-5.51022e0 3.3058195e0 4.3688783e1 4.3688783e1
-5.26533e0 3.3058195e0 4.0560182e1 4.0560182e1
-5.02044e0 3.3058195e0 3.755153e1 3.755153e1
-4.7755501e0 3.3058195e0 3.4662813e1 3.4662813e1
-4.5306601e0 3.3058195e0 3.1894014e1 3.1894014e1
-4.2857701e0 3.3058195e0 2.924518e1 2.924518e1
-4.0408801e0 3.3058195e0 2.6716295e1 2.6716295e1
-3.7959901e0 3.3058195e0 2.4307344e1 2.4307344e1
-3.5511002e0 3.3058195e0 2.2018327e1 2.2018327e1
-3.3062102e0 3.3058195e0 1.984926e1 1.984926e1
-3.0613202e0 3.3058195e0 1.7800142e1 1.7800142e1
-2.8164302e0 3.3058195e0 1.5870958e1 1.5870958e1
-2.5715402e0 3.3058195e0 1.4061723e1 1.4061723e1
-2.3266502e0 3.3058195e0 1.2372408e1 1.2372408e1
-2.0817603e0 3.3058195e0 1.0803062e1 1.0803062e1
-1.8368703e0 3.3058195e0 9.35365e0 9.35365e0
-1.5919803e0 3.3058195e0 8.024179e0 8.024179e0
-1.3470903e0 3.3058195e0 6.8146513e0 6.8146513e0
-1.1022003e0 3.3058195e0 5.7250655e0 5.7250655e0
-8.573103e-1 3.3058195e0 4.7554213e0 4.7554213e0
-6.124203e-1 3.3058195e0 3.9057204e0 3.9057204e0
-3.675303e-1 3.3058195e0 3.1759596e0 3.1759596e0
-1.226403e-1 3.3058195e0 2.566139e0 2.566139e0
1.222497e-1 3.3058195e0 2.0762653e0 2.0762653e0
3.671397e-1 3.3058195e0 1.7063318e0 1.7063318e0
6.120297e-1 3.3058195e0 1.4563406e0 1.4563406e0
8.569197e-1 3.3058195e0 1.3262915e0 1.3262915e0
1.1018097e0 3.3058195e0 1.3161847e0 1.3161847e0
1.3466997e0 3.3058195e0 1.4260202e0 1.4260202e0
1.5915897e0 3.3058195e0 1.6557979e0 1.6557979e0
1.8364796e0 3.3058195e0 2.0055177e0 2.0055177e0
2.0813696e0 3.3058195e0 2.4751784e0 2.4751784e0
2.3262596e0 3.3058195e0 3.0647826e0 3.0647826e0
2.5711496e0 3.3058195e0 3.774333e0 3.774333e0
2.8160396e0 3.3058195e0 4.6038206e0 4.6038206e0
3.0609296e0 3.3058195e0 5.5532515e0 5.5532515e0
3.3058195e0 3.3058195e0 6.622624e0 6.622624e0
3.5507095e0 3.3058195e0 7.8119383e0 7.8119383e0
3.7955995e0 3.3058195e0 9.121196e0 9.121196e0
4.0404895e0 3.3058195e0 1.0550394e1 1.0550394e1
4.2853795e0 3.3058195e0 1.2099535e1 1.2099535e1
4.5302695e0 3.3058195e0 1.3768617e1 1.3768617e1
4.7751595e0 3.3058195e0 1.5557649e1 1.5557649e1
5.0200494e0 3.3058195e0 1.7466615e1 1.7466615e1
5.2649394e0 3.3058195e0 1.949553e1 1.949553e1
5.5098294e0 3.3058195e0 2.164438e1 2.164438e1
5.7547194e0 3.3058195e0 2.3913179e1 2.3913179e1
5.9996094e0 3.3058195e0 2.6301912e1 2.6301912e1

-6.0e0 3.5507095e0 5.055071e1 5.055071e1
-5.75511e0 3.5507095e0 4.7182225e1 4.7182225e1
-5.51022e0 3.5507095e0 4.3933675e1 4.3933675e1
-5.26533e0 3.5507095e0 4.0805074e1 4.0805074e1
-5.02044e0 3.5507095e0 3.7796422e1 3.7796422e1
-4.7755501e0 3.5507095e0 3.4907704e1 3.4907704e1
-4.5306601e0 3.5507095e0 3.2138905e1 3.2138905e1
-4.2857701e0 3.5507095e0 2.9490071e1 2.9490071e1
-4.0408801e0 3.5507095e0 2.6961186e1 2.6961186e1
-3.7959901e0 3.5507095e0 2.4552235e1 2.4552235e1
-3.5511002e0 3.5507095e0 2.2263219e1 2.2263219e1
-3.3062102e0 3.5507095e0 2.0094151e1 2.0094151e1
-3.0613202e0 3.5507095e0 1.8045033e1 1.8045033e1
-2.8164302e0 3.5507095e0 1.611585e1 1.611585e1
-2.5715402e0 3.5507095e0 1.4306615e1 1.4306615e1
-2.3266502e0 3.5507095e0 1.2617299e1 1.2617299e1
-2.0817603e0 3.5507095e0 1.1047952e1 1.1047952e1
-1.8368703e0 3.5507095e0 9.59854e0 9.59854e0
-1.5919803e0 3.5507095e0 8.269069e0 8.269069e0
-1.3470903e0 3.5507095e0 7.0595413e0 7.0595413e0
-1.1022003e0 3.5507095e0 5.9699554e0 5.9699554e0
-8.573103e-1 3.5507095e0 5.0003113e0 5.0003113e0
-6.124203e-1 3.5507095e0 4.1506104e0 4.1506104e0
-3.675303e-1 3.5507095e0 3.4208496e0 3.4208496e0
-1.226403e-1 3.5507095e0 2.811029e0 2.811029e0
1.222497e-1 3.5507095e0 2.3211552e0 2.3211552e0
3.671397e-1 3.5507095e0 1.9512218e0 1.9512218e0
6.120297e-1 3.5507095e0 1.7012306e0 1.7012306e0
8.569197e-1 3.5507095e0 1.5711815e0 1.5711815e0
1.1018097e0 3.5507095e0 1.5610747e0 1.5610747e0
1.3466997e0 3.5507095e0 1.6709102e0 1.6709102e0
1.5915897e0 3.5507095e0 1.9006879e0 1.9006879e0
1.8364796e0 3.5507095e0 2.2504077e0 2.2504077e0
2.0813696e0 3.5507095e0 2.7200684e0 2.7200684e0
2.3262596e0 3.5507095e0 3.3096725e0 3.3096725e0
2.5711496e0 3.5507095e0 4.019223e0 4.019223e0
2.8160396e0 3.5507095e0 4.8487106e0 4.8487106e0
3.0609296e0 3.5507095e0 5.7981415e0 5.7981415e0
3.3058195e0 3.5507095e0 6.867514e0 6.867514e0
3.5507095e0 3.5507095e0 8.056828e0 8.056828e0
3.7955995e0 3.5507095e0 9.366086e0 9.366086e0
4.0404895e0 3.5507095e0 1.0795284e1 1.0795284e1
4.2853795e0 3.5507095e0 1.2344426e1 1.2344426e1
4.5302695e0 3.5507095e0 1.4013509e1 1.4013509e1
4.7751595e0 3.5507095e0 1.580254e1 1.580254e1
5.0200494e0 3.5507095e0 1.7711507e1 1.7711507e1
5.2649394e0 3.5507095e0 1.9740422e1 1.9740422e1
5.5098294e0 3.5507095e0 2.1889272e1 2.1889272e1
5.7547194e0 3.5507095e0 2.415807e1 2.415807e1
5.9996094e0 3.5507095e0 2.6546803e1 2.6546803e1

-6.0e0 3.7955995e0 5.07956e1 5.07956e1
-5.75511e0 3.7955995e0 4.7427115e1 4.7427115e1
-5.51022e0 3.7955995e0 4.4178564e1 4.4178564e1
-5.26533e0 3.7955995e0 4.1049963e1 4.1049963e1
-5.02044e0 3.7955995e0 3.8041312e1 3.8041312e1
-4.7755501e0 3.7955995e0 3.5152594e1 3.5152594e1
-4.5306601e0 3.7955995e0 3.2383795e1 3.2383795e1
-4.2857701e0 3.7955995e0 2.9734961e1 2.9734961e1
-4.0408801e0 3.7955995e0 2.7206076e1 2.7206076e1
-3.7959901e0 3.7955995e0 2.4797125e1 2.4797125e1
-3.5511002e0 3.7955995e0 2.2508109e1 2.2508109e1
-3.3062102e0 3.7955995e0 2.0339041e1 2.0339041e1
-3.0613202e0 3.7955995e0 1.8289923e1 1.8289923e1
-2.8164302e0 3.7955995e0 1.6360739e1 1.6360739e1
-2.5715402e0 3.7955995e0 1.4551505e1 1.4551505e1
-2.3266502e0 3.7955995e0 1.2862189e1 1.2862189e1
-2.0817603e0 3.7955995e0 1.1292842e1 1.1292842e1
-1.8368703e0 3.7955995e0 9.84343e0 9.84343e0
-1.5919803e0 3.7955995e0 8.513959e0 8.513959e0
-1.3470903e0 3.7955995e0 7.3044313e0 7.3044313e0
-1.1022003e0 3.7955995e0 6.2148454e0 6.2148454e0
-8.573103e-1 3.7955995e0 5.2452013e0 5.2452013e0
-6.124203e-1 3.7955995e0 4.3955003e0 4.3955003e0
-3.675303e-1 3.7955995e0 3.6657396e0 3.6657396e0
-1.226403e-1 3.7955995e0 3.055919e0 3.055919e0
1.222497e-1 3.7955995e0 2.5660452e0 2.5660452e0
3.671397e-1 3.7955995e0 2.1961118e0 2.1961118e0
6.120297e-1 3.7955995e0 1.9461206e0 1.9461206e0
8.569197e-1 3.7955995e0 1.8160715e0 1.8160715e0
1.1018097e0 3.7955995e0 1.8059647e0 1.8059647e0
1.3466997e0 3.7955995e0 1.9158002e0 1.9158002e0
1.5915897e0 3.7955995e0 2.1455779e0 2.1455779e0
1.8364796e0 3.7955995e0 2.4952977e0 2.4952977e0
2.0813696e0 3.7955995e0 2.9649583e0 2.9649583e0
2.3262596e0 3.7955995e0 3.5545625e0 3.5545625e0
2.5711496e0 3.7955995e0 4.264113e0 4.264113e0
2.8160396e0 3.7955995e0 5.0936006e0 5.0936006e0
3.0609296e0 3.7955995e0 6.0430315e0 6.0430315e0
3.3058195e0 3.7955995e0 7.112404e0 7.112404e0
3.5507095e0 3.7955995e0 8.301718e0 8.301718e0
3.7955995e0 3.7955995e0 9.610976e0 9.610976e0
4.0404895e0 3.7955995e0 1.1040173e1 1.1040173e1
4.2853795e0 3.7955995e0 1.2589316e1 1.2589316e1
4.5302695e0 3.7955995e0 1.4258398e1 1.4258398e1
4.7751595e0 3.7955995e0 1.604743e1 1.604743e1
5.0200494e0 3.7955995e0 1.7956396e1 1.7956396e1
5.2649394e0 3.7955995e0 1.9985312e1 1.9985312e1
5.5098294e0 3.7955995e0 2.2134161e1 2.2134161e1
5.7547194e0 3.7955995e0 2.440296e1 2.440296e1
5.9996094e0 3.7955995e0 2.6791693e1 2.6791693e1

-6.0e0 4.0404895e0 5.1040489e1 5.1040489e1
-5.75511e0 4.0404895e0 4.7672005e1 4.7672005e1
-5.51022e0 4.0404895e0 4.4423454e1 4.4423454e1
-5.26533e0 4.0404895e0 4.1294853e1 4.1294853e1
-5.02044e0 4.0404895e0 3.8286201e1 3.8286201e1
-4.7755501e0 4.0404895e0 3.5397484e1 3.5397484e1
-4.5306601e0 4.0404895e0 3.2628685e1 3.2628685e1
-4.2857701e0 4.0404895e0 2.9979851e1 2.9979851e1
-4.0408801e0 4.0404895e0 2.7450966e1 2.7450966e1
-3.7959901e0 4.0404895e0 2.5042015e1 2.5042015e1
-3.5511002e0 4.0404895e0 2.2752998e1 2.2752998e1
-3.3062102e0 4.0404895e0 2.0583931e1 2.0583931e1
-3.0613202e0 4.0404895e0 1.8534813e1 1.8534813e1
-2.8164302e0 4.0404895e0 1.6605629e1 1.6605629e1
-2.5715402e0 4.0404895e0 1.4796394e1 1.4796394e1
-2.3266502e0 4.0404895e0 1.3107079e1 1.3107079e1
-2.0817603e0 4.0404895e0 1.1537732e1 1.1537732e1
-1.8368703e0 4.0404895e0 1.008832e1 1.008832e1
-1.5919803e0 4.0404895e0 8.758849e0 8.758849e0
-1.3470903e0 4.0404895e0 7.5493213e0 7.5493213e0
-1.1022003e0 4.0404895e0 6.4597354e0 6.4597354e0
-8.573103e-1 4.0404895e0 5.4900912e0 5.4900912e0
-6.124203e-1 4.0404895e0 4.6403903e0 4.6403903e0
-3.675303e-1 4.0404895e0 3.9106296e0 3.9106296e0
-1.226403e-1 4.0404895e0 3.300809e0 3.300809e0
1.222497e-1 4.0404895e0 2.8109352e0 2.8109352e0
3.671397e-1 4.0404895e0 2.4410017e0 2.4410017e0
6.120297e-1 4.0404895e0 2.1910106e0 2.1910106e0
8.569197e-1 4.0404895e0 2.0609615e0 2.0609615e0
1.1018097e0 4.0404895e0 2.0508546e0 2.0508546e0
1.3466997e0 4.0404895e0 2.1606902e0 2.1606902e0
1.5915897e0 4.0404895e0 2.3904678e0 2.3904678e0
1.8364796e0 4.0404895e0 2.7401877e0 2.7401877e0
2.0813696e0 4.0404895e0 3.2098483e0 3.2098483e0
2.3262596e0 4.0404895e0 3.7994525e0 3.7994525e0
2.5711496e0 4.0404895e0 4.509003e0 4.509003e0
2.8160396e0 4.0404895e0 5.3384906e0 5.3384906e0
3.0609296e0 4.0404895e0 6.2879214e0 6.2879214e0
3.3058195e0 4.0404895e0 7.357294e0 7.357294e0
3.5507095e0 4.0404895e0 8.546608e0 8.546608e0
3.7955995e0 4.0404895e0 9.855865e0 9.855865e0
4.0404895e0 4.0404895e0 1.1285063e1 1.1285063e1
4.2853795e0 4.0404895e0 1.2834206e1 1.2834206e1
4.5302695e0 4.0404895e0 1.4503288e1 1.4503288e1
4.7751595e0 4.0404895e0 1.629232e1 1.629232e1
5.0200494e0 4.0404895e0 1.8201286e1 1.8201286e1
5.2649394e0 4.0404895e0 2.0230202e1 2.0230202e1
5.5098294e0 4.0404895e0 2.2379051e1 2.2379051e1
5.7547194e0 4.0404895e0 2.464785e1 2.464785e1
5.9996094e0 4.0404895e0 2.7036583e1 2.7036583e1

-6.0e0 4.2853795e0 5.1285379e1 5.1285379e1
-5.75511e0 4.2853795e0 4.7916895e1 4.7916895e1
-5.51022e0 4.2853795e0 4.4668344e1 4.4668344e1
-5.26533e0 4.2853795e0 4.1539743e1 4.1539743e1
-5.02044e0 4.2853795e0 3.8531091e1 3.8531091e1
-4.7755501e0 4.2853795e0 3.5642374e1 3.5642374e1
-4.5306601e0 4.2853795e0 3.2873575e1 3.2873575e1
-4.2857701e0 4.2853795e0 3.022474e1 3.022474e1
-4.0408801e0 4.2853795e0 2.7695856e1 2.7695856e1
-3.7959901e0 4.2853795e0 2.5286905e1 2.5286905e1
-3.5511002e0 4.2853795e0 2.2997888e1 2.2997888e1
-3.3062102e0 4.2853795e0 2.0828821e1 2.0828821e1
-3.0613202e0 4.2853795e0 1.8779703e1 1.8779703e1
-2.8164302e0 4.2853795e0 1.6850519e1 1.6850519e1
-2.5715402e0 4.2853795e0 1.5041284e1 1.5041284e1
-2.3266502e0 4.2853795e0 1.3351968e1 1.3351968e1
-2.0817603e0 4.2853795e0 1.1782622e1 1.1782622e1
-1.8368703e0 4.2853795e0 1.0333209e1 1.0333209e1
-1.5919803e0 4.2853795e0 9.003738e0 9.003738e0
-1.3470903e0 4.2853795e0 7.7942113e0 7.7942113e0
-1.1022003e0 4.2853795e0 6.7046254e0 6.7046254e0
-8.573103e-1 4.2853795e0 5.7349812e0 5.7349812e0
-6.124203e-1 4.2853795e0 4.8852803e0 4.8852803e0
-3.675303e-1 4.2853795e0 4.1555196e0 4.1555196e0
-1.226403e-1 4.2853795e0 3.545699e0 3.545699e0
1.222497e-1 4.2853795e0 3.0558252e0 3.0558252e0
3.671397e-1 4.2853795e0 2.6858917e0 2.6858917e0
6.120297e-1 4.2853795e0 2.4359006e0 2.4359006e0
8.569197e-1 4.2853795e0 2.3058514e0 2.3058514e0
1.1018097e0 4.2853795e0 2.2957446e0 2.2957446e0
1.3466997e0 4.2853795e0 2.4055801e0 2.4055801e0
1.5915897e0 4.2853795e0 2.6353578e0 2.6353578e0
1.8364796e0 4.2853795e0 2.9850777e0 2.9850777e0
2.0813696e0 4.2853795e0 3.4547383e0 3.4547383e0
2.3262596e0 4.2853795e0 4.0443425e0 4.0443425e0
2.5711496e0 4.2853795e0 4.753893e0 4.753893e0
2.8160396e0 4.2853795e0 5.5833806e0 5.5833806e0
3.0609296e0 4.2853795e0 6.5328114e0 6.5328114e0
3.3058195e0 4.2853795e0 7.602184e0 7.602184e0
3.5507095e0 4.2853795e0 8.791498e0 8.791498e0
3.7955995e0 4.2853795e0 1.0100755e1 1.0100755e1
4.0404895e0 4.2853795e0 1.1529953e1 1.1529953e1
4.2853795e0 4.2853795e0 1.3079095e1 1.3079095e1
4.5302695e0 4.2853795e0 1.4748178e1 1.4748178e1
4.7751595e0 4.2853795e0 1.653721e1 1.653721e1
5.0200494e0 4.2853795e0 1.8446176e1 1.8446176e1
5.2649394e0 4.2853795e0 2.0475092e1 2.0475092e1
5.5098294e0 4.2853795e0 2.2623941e1 2.2623941e1
5.7547194e0 4.2853795e0 2.489274e1 2.489274e1
5.9996094e0 4.2853795e0 2.7281473e1 2.7281473e1

-6.0e0 4.5302695e0 5.1530269e1 5.1530269e1
-5.75511e0 4.5302695e0 4.8161784e1 4.8161784e1
-5.51022e0 4.5302695e0 4.4913234e1 4.4913234e1
-5.26533e0 4.5302695e0 4.1784633e1 4.1784633e1
-5.02044e0 4.5302695e0 3.8775981e1 3.8775981e1
-4.7755501e0 4.5302695e0 3.5887263e1 3.5887263e1
-4.5306601e0 4.5302695e0 3.3118465e1 3.3118465e1
-4.2857701e0 4.5302695e0 3.046963e1 3.046963e1
-4.0408801e0 4.5302695e0 2.7940746e1 2.7940746e1
-3.7959901e0 4.5302695e0 2.5531795e1 2.5531795e1
-3.5511002e0 4.5302695e0 2.3242778e1 2.3242778e1
-3.3062102e0 4.5302695e0 2.107371e1 2.107371e1
-3.0613202e0 4.5302695e0 1.9024593e1 1.9024593e1
-2.8164302e0 4.5302695e0 1.7095409e1 1.7095409e1
-2.5715402e0 4.5302695e0 1.5286174e1 1.5286174e1
-2.3266502e0 4.5302695e0 1.3596858e1 1.3596858e1
-2.0817603e0 4.5302695e0 1.2027512e1 1.2027512e1
-1.8368703e0 4.5302695e0 1.0578099e1 1.0578099e1
-1.5919803e0 4.5302695e0 9.248628e0 9.248628e0
-1.3470903e0 4.5302695e0 8.0391e0 8.0391e0
-1.1022003e0 4.5302695e0 6.9495154e0 6.9495154e0
-8.573103e-1 4.5302695e0 5.9798712e0 5.9798712e0
-6.124203e-1 4.5302695e0 5.1301703e0 5.1301703e0
-3.675303e-1 4.5302695e0 4.4004095e0 4.4004095e0
-1.226403e-1 4.5302695e0 3.790589e0 3.790589e0
1.222497e-1 4.5302695e0 3.3007152e0 3.3007152e0
3.671397e-1 4.5302695e0 2.9307817e0 2.9307817e0
6.120297e-1 4.5302695e0 2.6807906e0 2.6807906e0
8.569197e-1 4.5302695e0 2.5507414e0 2.5507414e0
1.1018097e0 4.5302695e0 2.5406346e0 2.5406346e0
1.3466997e0 4.5302695e0 2.6504701e0 2.6504701e0
1.5915897e0 4.5302695e0 2.8802478e0 2.8802478e0
1.8364796e0 4.5302695e0 3.2299677e0 3.2299677e0
2.0813696e0 4.5302695e0 3.6996283e0 3.6996283e0
2.3262596e0 4.5302695e0 4.2892325e0 4.2892325e0
2.5711496e0 4.5302695e0 4.998783e0 4.998783e0
2.8160396e0 4.5302695e0 5.8282706e0 5.8282706e0
3.0609296e0 4.5302695e0 6.7777014e0 6.7777014e0
3.3058195e0 4.5302695e0 7.847074e0 7.847074e0
3.5507095e0 4.5302695e0 9.036388e0 9.036388e0
3.7955995e0 4.5302695e0 1.0345645e1 1.0345645e1
4.0404895e0 4.5302695e0 1.1774843e1 1.1774843e1
4.2853795e0 4.5302695e0 1.3323985e1 1.3323985e1
4.5302695e0 4.5302695e0 1.4993068e1 1.4993068e1
4.7751595e0 4.5302695e0 1.67821e1 1.67821e1
5.0200494e0 4.5302695e0 1.8691066e1 1.8691066e1
5.2649394e0 4.5302695e0 2.0719981e1 2.0719981e1
5.5098294e0 4.5302695e0 2.2868831e1 2.2868831e1
5.7547194e0 4.5302695e0 2.513763e1 2.513763e1
5.9996094e0 4.5302695e0 2.7526363e1 2.7526363e1

-6.0e0 4.7751595e0 5.1775159e1 5.1775159e1
-5.75511e0 4.7751595e0 4.8406674e1 4.8406674e1
-5.51022e0 4.7751595e0 4.5158124e1 4.5158124e1
-5.26533e0 4.7751595e0 4.2029523e1 4.2029523e1
-5.02044e0 4.7751595e0 3.9020871e1 3.9020871e1
-4.7755501e0 4.7751595e0 3.6132153e1 3.6132153e1
-4.5306601e0 4.7751595e0 3.3363354e1 3.3363354e1
-4.2857701e0 4.7751595e0 3.071452e1 3.071452e1
-4.0408801e0 4.7751595e0 2.8185635e1 2.8185635e1
-3.7959901e0 4.7751595e0 2.5776685e1 2.5776685e1
-3.5511002e0 4.7751595e0 2.3487668e1 2.3487668e1
-3.3062102e0 4.7751595e0 2.13186e1 2.13186e1
-3.0613202e0 4.7751595e0 1.9269482e1 1.9269482e1
-2.8164302e0 4.7751595e0 1.7340298e1 1.7340298e1
-2.5715402e0 4.7751595e0 1.5531064e1 1.5531064e1
-2.3266502e0 4.7751595e0 1.3841748e1 1.3841748e1
-2.0817603e0 4.7751595e0 1.2272403e1 1.2272403e1
-1.8368703e0 4.7751595e0 1.082299e1 1.082299e1
-1.5919803e0 4.7751595e0 9.493518e0 9.493518e0
-1.3470903e0 4.7751595e0 8.28399e0 8.28399e0
-1.1022003e0 4.7751595e0 7.1944054e0 7.1944054e0
-8.573103e-1 4.7751595e0 6.2247612e0 6.2247612e0
-6.124203e-1 4.7751595e0 5.3750603e0 5.3750603e0
-3.675303e-1 4.7751595e0 4.6452995e0 4.6452995e0
-1.226403e-1 4.7751595e0 4.035479e0 4.035479e0
1.222497e-1 4.7751595e0 3.5456052e0 3.5456052e0
3.671397e-1 4.7751595e0 3.1756717e0 3.1756717e0
6.120297e-1 4.7751595e0 2.9256805e0 2.9256805e0
8.569197e-1 4.7751595e0 2.7956314e0 2.7956314e0
1.1018097e0 4.7751595e0 2.7855246e0 2.7855246e0
1.3466997e0 4.7751595e0 2.8953601e0 2.8953601e0
1.5915897e0 4.7751595e0 3.1251378e0 3.1251378e0
1.8364796e0 4.7751595e0 3.4748576e0 3.4748576e0
2.0813696e0 4.7751595e0 3.9445183e0 3.9445183e0
2.3262596e0 4.7751595e0 4.5341225e0 4.5341225e0
2.5711496e0 4.7751595e0 5.243673e0 5.243673e0
2.8160396e0 4.7751595e0 6.0731606e0 6.0731606e0
3.0609296e0 4.7751595e0 7.0225914e0 7.0225914e0
3.3058195e0 4.7751595e0 8.091965e0 8.091965e0
3.5507095e0 4.7751595e0 9.281277e0 9.281277e0
3.7955995e0 4.7751595e0 1.0590535e1 1.0590535e1
4.0404895e0 4.7751595e0 1.2019733e1 1.2019733e1
4.2853795e0 4.7751595e0 1.3568875e1 1.3568875e1
4.5302695e0 4.7751595e0 1.5237958e1 1.5237958e1
4.7751595e0 4.7751595e0 1.702699e1 1.702699e1
5.0200494e0 4.7751595e0 1.8935956e1 1.8935956e1
5.2649394e0 4.7751595e0 2.0964871e1 2.0964871e1
5.5098294e0 4.7751595e0 2.311372e1 2.311372e1
5.7547194e0 4.7751595e0 2.538252e1 2.538252e1
5.9996094e0 4.7751595e0 2.7771252e1 2.7771252e1

-6.0e0 5.0200494e0 5.2020049e1 5.2020049e1
-5.75511e0 5.0200494e0 4.8651564e1 4.8651564e1
-5.51022e0 5.0200494e0 4.5403014e1 4.5403014e1
-5.26533e0 5.0200494e0 4.2274413e1 4.2274413e1
-5.02044e0 5.0200494e0 3.9265761e1 3.9265761e1
-4.7755501e0 5.0200494e0 3.6377043e1 3.6377043e1
-4.5306601e0 5.0200494e0 3.3608244e1 3.3608244e1
-4.2857701e0 5.0200494e0 3.095941e1 3.095941e1
-4.0408801e0 5.0200494e0 2.8430525e1 2.8430525e1
-3.7959901e0 5.0200494e0 2.6021574e1 2.6021574e1
-3.5511002e0 5.0200494e0 2.3732558e1 2.3732558e1
-3.3062102e0 5.0200494e0 2.156349e1 2.156349e1
-3.0613202e0 5.0200494e0 1.9514372e1 1.9514372e1
-2.8164302e0 5.0200494e0 1.7585188e1 1.7585188e1
-2.5715402e0 5.0200494e0 1.5775954e1 1.5775954e1
-2.3266502e0 5.0200494e0 1.4086638e1 1.4086638e1
-2.0817603e0 5.0200494e0 1.2517293e1 1.2517293e1
-1.8368703e0 5.0200494e0 1.106788e1 1.106788e1
-1.5919803e0 5.0200494e0 9.73841e0 9.73841e0
-1.3470903e0 5.0200494e0 8.528882e0 8.528882e0
-1.1022003e0 5.0200494e0 7.4392953e0 7.4392953e0
-8.573103e-1 5.0200494e0 6.4696512e0 6.4696512e0
-6.124203e-1 5.0200494e0 5.6199503e0 5.6199503e0
-3.675303e-1 5.0200494e0 4.8901895e0 4.8901895e0
-1.226403e-1 5.0200494e0 4.280369e0 4.280369e0
1.222497e-1 5.0200494e0 3.7904951e0 3.7904951e0
3.671397e-1 5.0200494e0 3.4205617e0 3.4205617e0
6.120297e-1 5.0200494e0 3.1705705e0 3.1705705e0
8.569197e-1 5.0200494e0 3.0405214e0 3.0405214e0
1.1018097e0 5.0200494e0 3.0304146e0 3.0304146e0
1.3466997e0 5.0200494e0 3.1402501e0 3.1402501e0
1.5915897e0 5.0200494e0 3.3700278e0 3.3700278e0
1.8364796e0 5.0200494e0 3.7197476e0 3.7197476e0
2.0813696e0 5.0200494e0 4.1894083e0 4.1894083e0
2.3262596e0 5.0200494e0 4.7790125e0 4.7790125e0
2.5711496e0 5.0200494e0 5.488563e0 5.488563e0
2.8160396e0 5.0200494e0 6.3180505e0 6.3180505e0
3.0609296e0 5.0200494e0 7.2674814e0 7.2674814e0
3.3058195e0 5.0200494e0 8.336855e0 8.336855e0
3.5507095e0 5.0200494e0 9.526169e0 9.526169e0
3.7955995e0 5.0200494e0 1.0835426e1 1.0835426e1
4.0404895e0 5.0200494e0 1.2264624e1 1.2264624e1
4.2853795e0 5.0200494e0 1.3813765e1 1.3813765e1
4.5302695e0 5.0200494e0 1.5482848e1 1.5482848e1
4.7751595e0 5.0200494e0 1.727188e1 1.727188e1
5.0200494e0 5.0200494e0 1.9180846e1 1.9180846e1
5.2649394e0 5.0200494e0 2.1209761e1 2.1209761e1
5.5098294e0 5.0200494e0 2.335861e1 2.335861e1
5.7547194e0 5.0200494e0 2.562741e1 2.562741e1
5.9996094e0 5.0200494e0 2.8016142e1 2.8016142e1

-6.0e0 5.2649394e0 5.2264938e1 5.2264938e1
-5.75511e0 5.2649394e0 4.8896454e1 4.8896454e1
-5.51022e0 5.2649394e0 4.5647903e1 4.5647903e1
-5.26533e0 5.2649394e0 4.2519302e1 4.2519302e1
-5.02044e0 5.2649394e0 3.951065e1 3.951065e1
-4.7755501e0 5.2649394e0 3.6621933e1 3.6621933e1
-4.5306601e0 5.2649394e0 3.3853134e1 3.3853134e1
-4.2857701e0 5.2649394e0 3.12043e1 3.12043e1
-4.0408801e0 5.2649394e0 2.8675415e1 2.8675415e1
-3.7959901e0 5.2649394e0 2.6266464e1 2.6266464e1
-3.5511002e0 5.2649394e0 2.3977448e1 2.3977448e1
-3.3062102e0 5.2649394e0 2.180838e1 2.180838e1
-3.0613202e0 5.2649394e0 1.9759262e1 1.9759262e1
-2.8164302e0 5.2649394e0 1.7830078e1 1.7830078e1
-2.5715402e0 5.2649394e0 1.6020844e1 1.6020844e1
-2.3266502e0 5.2649394e0 1.4331528e1 1.4331528e1
-2.0817603e0 5.2649394e0 1.2762183e1 1.2762183e1
-1.8368703e0 5.2649394e0 1.131277e1 1.131277e1
-1.5919803e0 5.2649394e0 9.9833e0 9.9833e0
-1.3470903e0 5.2649394e0 8.773772e0 8.773772e0
-1.1022003e0 5.2649394e0 7.6841853e0 7.6841853e0
-8.573103e-1 5.2649394e0 6.7145412e0 6.7145412e0
-6.124203e-1 5.2649394e0 5.8648402e0 5.8648402e0
-3.675303e-1 5.2649394e0 5.1350795e0 5.1350795e0
-1.226403e-1 5.2649394e0 4.525259e0 4.525259e0
1.222497e-1 5.2649394e0 4.0353851e0 4.0353851e0
3.671397e-1 5.2649394e0 3.6654517e0 3.6654517e0
6.120297e-1 5.2649394e0 3.4154605e0 3.4154605e0
8.569197e-1 5.2649394e0 3.2854114e0 3.2854114e0
1.1018097e0 5.2649394e0 3.2753046e0 3.2753046e0
1.3466997e0 5.2649394e0 3.38514e0 3.38514e0
1.5915897e0 5.2649394e0 3.6149178e0 3.6149178e0
1.8364796e0 5.2649394e0 3.9646376e0 3.9646376e0
2.0813696e0 5.2649394e0 4.4342982e0 4.4342982e0
2.3262596e0 5.2649394e0 5.0239024e0 5.0239024e0
2.5711496e0 5.2649394e0 5.7334529e0 5.7334529e0
2.8160396e0 5.2649394e0 6.5629405e0 6.5629405e0
3.0609296e0 5.2649394e0 7.5123714e0 7.5123714e0
3.3058195e0 5.2649394e0 8.581744e0 8.581744e0
3.5507095e0 5.2649394e0 9.771059e0 9.771059e0
3.7955995e0 5.2649394e0 1.1080316e1 1.1080316e1
4.0404895e0 5.2649394e0 1.2509514e1 1.2509514e1
4.2853795e0 5.2649394e0 1.4058655e1 1.4058655e1
4.5302695e0 5.2649394e0 1.5727737e1 1.5727737e1
4.7751595e0 5.2649394e0 1.751677e1 1.751677e1
5.0200494e0 5.2649394e0 1.9425735e1 1.9425735e1
5.2649394e0 5.2649394e0 2.1454651e1 2.1454651e1
5.5098294e0 5.2649394e0 2.36035e1 2.36035e1
5.7547194e0 5.2649394e0 2.5872299e1 2.5872299e1
5.9996094e0 5.2649394e0 2.8261032e1 2.8261032e1

-6.0e0 5.5098294e0 5.2509828e1 5.2509828e1
-5.75511e0 5.5098294e0 4.9141344e1 4.9141344e1
-5.51022e0 5.5098294e0 4.5892793e1 4.5892793e1
-5.26533e0 5.5098294e0 4.2764192e1 4.2764192e1
-5.02044e0 5.5098294e0 3.975554e1 3.975554e1
-4.7755501e0 5.5098294e0 3.6866823e1 3.6866823e1
-4.5306601e0 5.5098294e0 3.4098024e1 3.4098024e1
-4.2857701e0 5.5098294e0 3.144919e1 3.144919e1
-4.0408801e0 5.5098294e0 2.8920305e1 2.8920305e1
-3.7959901e0 5.5098294e0 2.6511354e1 2.6511354e1
-3.5511002e0 5.5098294e0 2.4222337e1 2.4222337e1
-3.3062102e0 5.5098294e0 2.205327e1 2.205327e1
-3.0613202e0 5.5098294e0 2.0004152e1 2.0004152e1
-2.8164302e0 5.5098294e0 1.8074968e1 1.8074968e1
-2.5715402e0 5.5098294e0 1.6265733e1 1.6265733e1
-2.3266502e0 5.5098294e0 1.4576418e1 1.4576418e1
-2.0817603e0 5.5098294e0 1.3007072e1 1.3007072e1
-1.8368703e0 5.5098294e0 1.155766e1 1.155766e1
-1.5919803e0 5.5098294e0 1.0228189e1 1.0228189e1
-1.3470903e0 5.5098294e0 9.018661e0 9.018661e0
-1.1022003e0 5.5098294e0 7.9290753e0 7.9290753e0
-8.573103e-1 5.5098294e0 6.9594312e0 6.9594312e0
-6.124203e-1 5.5098294e0 6.1097302e0 6.1097302e0
-3.675303e-1 5.5098294e0 5.3799695e0 5.3799695e0
-1.226403e-1 5.5098294e0 4.770149e0 4.770149e0
1.222497e-1 5.5098294e0 4.2802751e0 4.2802751e0
3.671397e-1 5.5098294e0 3.9103416e0 3.9103416e0
6.120297e-1 5.5098294e0 3.6603505e0 3.6603505e0
8.569197e-1 5.5098294e0 3.5303014e0 3.5303014e0
1.1018097e0 5.5098294e0 3.5201945e0 3.5201945e0
1.3466997e0 5.5098294e0 3.63003e0 3.63003e0
1.5915897e0 5.5098294e0 3.8598077e0 3.8598077e0
1.8364796e0 5.5098294e0 4.2095276e0 4.2095276e0
2.0813696e0 5.5098294e0 4.6791882e0 4.6791882e0
2.3262596e0 5.5098294e0 5.2687924e0 5.2687924e0
2.5711496e0 5.5098294e0 5.9783429e0 5.9783429e0
2.8160396e0 5.5098294e0 6.8078305e0 6.8078305e0
3.0609296e0 5.5098294e0 7.7572614e0 7.7572614e0
3.3058195e0 5.5098294e0 8.826634e0 8.826634e0
3.5507095e0 5.5098294e0 1.0015948e1 1.0015948e1
3.7955995e0 5.5098294e0 1.1325206e1 1.1325206e1
4.0404895e0 5.5098294e0 1.2754404e1 1.2754404e1
4.2853795e0 5.5098294e0 1.4303545e1 1.4303545e1
4.5302695e0 5.5098294e0 1.5972627e1 1.5972627e1
4.7751595e0 5.5098294e0 1.776166e1 1.776166e1
5.0200494e0 5.5098294e0 1.9670625e1 1.9670625e1
5.2649394e0 5.5098294e0 2.169954e1 2.169954e1
5.5098294e0 5.5098294e0 2.384839e1 2.384839e1
5.7547194e0 5.5098294e0 2.6117189e1 2.6117189e1
5.9996094e0 5.5098294e0 2.8505922e1 2.8505922e1

-6.0e0 5.7547194e0 5.2754718e1 5.2754718e1
-5.75511e0 5.7547194e0 4.9386234e1 4.9386234e1
-5.51022e0 5.7547194e0 4.6137683e1 4.6137683e1
-5.26533e0 5.7547194e0 4.3009082e1 4.3009082e1
-5.02044e0 5.7547194e0 4.000043e1 4.000043e1
-4.7755501e0 5.7547194e0 3.7111713e1 3.7111713e1
-4.5306601e0 5.7547194e0 3.4342914e1 3.4342914e1
-4.2857701e0 5.7547194e0 3.169408e1 3.169408e1
-4.0408801e0 5.7547194e0 2.9165195e1 2.9165195e1
-3.7959901e0 5.7547194e0 2.6756244e1 2.6756244e1
-3.5511002e0 5.7547194e0 2.4467227e1 2.4467227e1
-3.3062102e0 5.7547194e0 2.229816e1 2.229816e1
-3.0613202e0 5.7547194e0 2.0249042e1 2.0249042e1
-2.8164302e0 5.7547194e0 1.8319858e1 1.8319858e1
-2.5715402e0 5.7547194e0 1.6510623e1 1.6510623e1
-2.3266502e0 5.7547194e0 1.4821307e1 1.4821307e1
-2.0817603e0 5.7547194e0 1.3251962e1 1.3251962e1
-1.8368703e0 5.7547194e0 1.180255e1 1.180255e1
-1.5919803e0 5.7547194e0 1.0473079e1 1.0473079e1
-1.3470903e0 5.7547194e0 9.263551e0 9.263551e0
-1.1022003e0 5.7547194e0 8.173965e0 8.173965e0
-8.573103e-1 5.7547194e0 7.2043211e0 7.2043211e0
-6.124203e-1 5.7547194e0 6.3546202e0 6.3546202e0
-3.675303e-1 5.7547194e0 5.6248595e0 5.6248595e0
-1.226403e-1 5.7547194e0 5.0150389e0 5.0150389e0
1.222497e-1 5.7547194e0 4.5251651e0 4.5251651e0
3.671397e-1 5.7547194e0 4.1552316e0 4.1552316e0
6.120297e-1 5.7547194e0 3.9052405e0 3.9052405e0
8.569197e-1 5.7547194e0 3.7751913e0 3.7751913e0
1.1018097e0 5.7547194e0 3.7650845e0 3.7650845e0
1.3466997e0 5.7547194e0 3.87492e0 3.87492e0
1.5915897e0 5.7547194e0 4.1046977e0 4.1046977e0
1.8364796e0 5.7547194e0 4.4544176e0 4.4544176e0
2.0813696e0 5.7547194e0 4.9240782e0 4.9240782e0
2.3262596e0 5.7547194e0 5.5136824e0 5.5136824e0
2.5711496e0 5.7547194e0 6.2232329e0 6.2232329e0
2.8160396e0 5.7547194e0 7.0527205e0 7.0527205e0
3.0609296e0 5.7547194e0 8.002151e0 8.002151e0
3.3058195e0 5.7547194e0 9.071524e0 9.071524e0
3.5507095e0 5.7547194e0 1.0260838e1 1.0260838e1
3.7955995e0 5.7547194e0 1.1570096e1 1.1570096e1
4.0404895e0 5.7547194e0 1.2999294e1 1.2999294e1
4.2853795e0 5.7547194e0 1.4548434e1 1.4548434e1
4.5302695e0 5.7547194e0 1.6217517e1 1.6217517e1
4.7751595e0 5.7547194e0 1.8006549e1 1.8006549e1
5.0200494e0 5.7547194e0 1.9915515e1 1.9915515e1
5.2649394e0 5.7547194e0 2.194443e1 2.194443e1
5.5098294e0 5.7547194e0 2.409328e1 2.409328e1
5.7547194e0 5.7547194e0 2.6362079e1 2.6362079e1
5.9996094e0 5.7547194e0 2.8750812e1 2.8750812e1

-6.0e0 5.9996094e0 5.299961e1 5.299961e1
-5.75511e0 5.9996094e0 4.9631125e1 4.9631125e1
-5.51022e0 5.9996094e0 4.6382574e1 4.6382574e1
-5.26533e0 5.9996094e0 4.3253973e1 4.3253973e1
-5.02044e0 5.9996094e0 4.0245322e1 4.0245322e1
-4.7755501e0 5.9996094e0 3.7356604e1 3.7356604e1
-4.5306601e0 5.9996094e0 3.4587805e1 3.4587805e1
-4.2857701e0 5.9996094e0 3.1938971e1 3.1938971e1
-4.0408801e0 5.9996094e0 2.9410086e1 2.9410086e1
-3.7959901e0 5.9996094e0 2.7001135e1 2.7001135e1
-3.5511002e0 5.9996094e0 2.4712119e1 2.4712119e1
-3.3062102e0 5.9996094e0 2.2543051e1 2.2543051e1
-3.0613202e0 5.9996094e0 2.0493933e1 2.0493933e1
-2.8164302e0 5.9996094e0 1.8564749e1 1.8564749e1
-2.5715402e0 5.9996094e0 1.6755515e1 1.6755515e1
-2.3266502e0 5.9996094e0 1.5066199e1 1.5066199e1
-2.0817603e0 5.9996094e0 1.3496852e1 1.3496852e1
-1.8368703e0 5.9996094e0 1.204744e1 1.204744e1
-1.5919803e0 5.9996094e0 1.0717969e1 1.0717969e1
-1.3470903e0 5.9996094e0 9.508441e0 9.508441e0
-1.1022003e0 5.9996094e0 8.418855e0 8.418855e0
-8.573103e-1 5.9996094e0 7.4492111e0 7.4492111e0
-6.124203e-1 5.9996094e0 6.5995102e0 6.5995102e0
-3.675303e-1 5.9996094e0 5.8697495e0 5.8697495e0
-1.226403e-1 5.9996094e0 5.2599289e0 5.2599289e0
1.222497e-1 5.9996094e0 4.7700551e0 4.7700551e0
3.671397e-1 5.9996094e0 4.4001216e0 4.4001216e0
6.120297e-1 5.9996094e0 4.1501305e0 4.1501305e0
8.569197e-1 5.9996094e0 4.0200813e0 4.0200813e0
1.1018097e0 5.9996094e0 4.0099745e0 4.0099745e0
1.3466997e0 5.9996094e0 4.11981e0 4.11981e0
1.5915897e0 5.9996094e0 4.3495877e0 4.3495877e0
1.8364796e0 5.9996094e0 4.6993076e0 4.6993076e0
2.0813696e0 5.9996094e0 5.1689682e0 5.1689682e0
2.3262596e0 5.9996094e0 5.7585724e0 5.7585724e0
2.5711496e0 5.9996094e0 6.4681229e0 6.4681229e0
2.8160396e0 5.9996094e0 7.2976105e0 7.2976105e0
3.0609296e0 5.9996094e0 8.247041e0 8.247041e0
3.3058195e0 5.9996094e0 9.316414e0 9.316414e0
3.5507095e0 5.9996094e0 1.0505728e1 1.0505728e1
3.7955995e0 5.9996094e0 1.1814986e1 1.1814986e1
4.0404895e0 5.9996094e0 1.3244183e1 1.3244183e1
4.2853795e0 5.9996094e0 1.4793326e1 1.4793326e1
4.5302695e0 5.9996094e0 1.6462408e1 1.6462408e1
4.7751595e0 5.9996094e0 1.825144e1 1.825144e1
5.0200494e0 5.9996094e0 2.0160406e1 2.0160406e1
5.2649394e0 5.9996094e0 2.2189322e1 2.2189322e1
5.5098294e0 5.9996094e0 2.4338171e1 2.4338171e1
5.7547194e0 5.9996094e0 2.660697e1 2.660697e1
5.9996094e0 5.9996094e0 2.8995703e1 2.8995703e1


==> Yousef2021-BookChapter_contourtmp1.dat <==
-6.0e0 -6.0e0 4.1e1 4.1e1
-5.75511e0 -6.0e0 3.7631516e1 3.7631516e1
-5.51022e0 -6.0e0 3.4382965e1 3.4382965e1
-5.26533e0 -6.0e0 3.1254364e1 3.1254364e1
-5.02044e0 -6.0e0 2.8245712e1 2.8245712e1
-4.7755501e0 -6.0e0 2.5356995e1 2.5356995e1
-4.5306601e0 -6.0e0 2.2588196e1 2.2588196e1
-4.2857701e0 -6.0e0 1.9939362e1 1.9939362e1
-4.0408801e0 -6.0e0 1.7410477e1 1.7410477e1
-3.7959901e0 -6.0e0 1.5001526e1 1.5001526e1
-3.5511002e0 -6.0e0 1.2712509e1 1.2712509e1
-3.3062102e0 -6.0e0 1.0543442e1 1.0543442e1
-3.0613202e0 -6.0e0 8.494324e0 8.494324e0
-2.8164302e0 -6.0e0 6.56514e0 6.56514e0
-2.5715402e0 -6.0e0 4.755905e0 4.755905e0
-2.3266502e0 -6.0e0 3.06659e0 3.06659e0
-2.0817603e0 -6.0e0 1.4972427e0 1.4972427e0
-1.8368703e0 -6.0e0 4.78302e-2 4.78302e-2
-1.5919803e0 -6.0e0 -1.2816406e0 -1.2816406e0
-1.3470903e0 -6.0e0 -2.491168e0 -2.491168e0
-1.1022003e0 -6.0e0 -3.5807541e0 -3.5807541e0
-8.573103e-1 -6.0e0 -4.5503983e0 -4.5503983e0
-6.124203e-1 -6.0e0 -5.4000992e0 -5.4000992e0
-3.675303e-1 -6.0e0 -6.12986e0 -6.12986e0
-1.226403e-1 -6.0e0 -6.7396805e0 -6.7396805e0
1.222497e-1 -6.0e0 -7.2295543e0 -7.2295543e0
3.671397e-1 -6.0e0 -7.5994878e0 -7.5994878e0
6.120297e-1 -6.0e0 -7.8494789e0 -7.8494789e0
8.569197e-1 -6.0e0 -7.979528e0 -7.979528e0
1.1018097e0 -6.0e0 -7.9896349e0 -7.9896349e0
1.3466997e0 -6.0e0 -7.8797993e0 -7.8797993e0
1.5915897e0 -6.0e0 -7.6500217e0 -7.6500217e0
1.8364796e0 -6.0e0 -7.3003018e0 -7.3003018e0
2.0813696e0 -6.0e0 -6.8306412e0 -6.8306412e0
2.3262596e0 -6.0e0 -6.241037e0 -6.241037e0
2.5711496e0 -6.0e0 -5.5314865e0 -5.5314865e0
2.8160396e0 -6.0e0 -4.7019989e0 -4.7019989e0
3.0609296e0 -6.0e0 -3.752568e0 -3.752568e0
3.3058195e0 -6.0e0 -2.6831955e0 -2.6831955e0
3.5507095e0 -6.0e0 -1.4938812e0 -1.4938812e0
3.7955995e0 -6.0e0 -1.846237e-1 -1.846237e-1
4.0404895e0 -6.0e0 1.244574e0 1.244574e0
4.2853795e0 -6.0e0 2.793716e0 2.793716e0
4.5302695e0 -6.0e0 4.462799e0 4.462799e0
4.7751595e0 -6.0e0 6.251831e0 6.251831e0
5.0200494e0 -6.0e0 8.160797e0 8.160797e0
5.2649394e0 -6.0e0 1.0189713e1 1.0189713e1
5.5098294e0 -6.0e0 1.2338562e1 1.2338562e1
5.7547194e0 -6.0e0 1.4607361e1 1.4607361e1
5.9996094e0 -6.0e0 1.6996094e1 1.6996094e1

-6.0e0 -5.75511e0 4.1244891e1 4.1244891e1
-5.75511e0 -5.75511e0 3.7876407e1 3.7876407e1
-5.51022e0 -5.75511e0 3.4627856e1 3.4627856e1
-5.26533e0 -5.75511e0 3.1499255e1 3.1499255e1
-5.02044e0 -5.75511e0 2.8490604e1 2.8490604e1
-4.7755501e0 -5.75511e0 2.5601886e1 2.5601886e1
-4.5306601e0 -5.75511e0 2.2833087e1 2.2833087e1
-4.2857701e0 -5.75511e0 2.0184253e1 2.0184253e1
-4.0408801e0 -5.75511e0 1.7655368e1 1.7655368e1
-3.7959901e0 -5.75511e0 1.5246417e1 1.5246417e1
-3.5511002e0 -5.75511e0 1.29574e1 1.29574e1
-3.3062102e0 -5.75511e0 1.0788333e1 1.0788333e1
-3.0613202e0 -5.75511e0 8.739215e0 8.739215e0
-2.8164302e0 -5.75511e0 6.810031e0 6.810031e0
-2.5715402e0 -5.75511e0 5.000797e0 5.000797e0
-2.3266502e0 -5.75511e0 3.31148e0 3.31148e0
-2.0817603e0 -5.75511e0 1.7421327e0 1.7421327e0
-1.8368703e0 -5.75511e0 2.927202e-1 2.927202e-1
-1.5919803e0 -5.75511e0 -1.0367506e0 -1.0367506e0
-1.3470903e0 -5.75511e0 -2.246278e0 -2.246278e0
-1.1022003e0 -5.75511e0 -3.3358641e0 -3.3358641e0
-8.573103e-1 -5.75511e0 -4.3055083e0 -4.3055083e0
-6.124203e-1 -5.75511e0 -5.1552092e0 -5.1552092e0
-3.675303e-1 -5.75511e0 -5.88497e0 -5.88497e0
-1.226403e-1 -5.75511e0 -6.4947905e0 -6.4947905e0
1.222497e-1 -5.75511e0 -6.9846643e0 -6.9846643e0
3.671397e-1 -5.75511e0 -7.3545978e0 -7.3545978e0
6.120297e-1 -5.75511e0 -7.604589e0 -7.604589e0
8.569197e-1 -5.75511e0 -7.734638e0 -7.734638e0
1.1018097e0 -5.75511e0 -7.7447449e0 -7.7447449e0
1.3466997e0 -5.75511e0 -7.6349094e0 -7.6349094e0
1.5915897e0 -5.75511e0 -7.4051317e0 -7.4051317e0
1.8364796e0 -5.75511e0 -7.0554118e0 -7.0554118e0
2.0813696e0 -5.75511e0 -6.5857512e0 -6.5857512e0
2.3262596e0 -5.75511e0 -5.996147e0 -5.996147e0
2.5711496e0 -5.75511e0 -5.2865965e0 -5.2865965e0
2.8160396e0 -5.75511e0 -4.4571089e0 -4.4571089e0
3.0609296e0 -5.75511e0 -3.507678e0 -3.507678e0
3.3058195e0 -5.75511e0 -2.4383054e0 -2.4383054e0
3.5507095e0 -5.75511e0 -1.2489912e0 -1.2489912e0
3.7955995e0 -5.75511e0 6.02663e-2 6.02663e-2
4.0404895e0 -5.75511e0 1.489464e0 1.489464e0
4.2853795e0 -5.75511e0 3.038608e0 3.038608e0
4.5302695e0 -5.75511e0 4.70769e0 4.70769e0
4.7751595e0 -5.75511e0 6.496722e0 6.496722e0
5.0200494e0 -5.75511e0 8.405688e0 8.405688e0
5.2649394e0 -5.75511e0 1.0434604e1 1.0434604e1
5.5098294e0 -5.75511e0 1.2583453e1 1.2583453e1
5.7547194e0 -5.75511e0 1.4852252e1 1.4852252e1
5.9996094e0 -5.75511e0 1.7240985e1 1.7240985e1

-6.0e0 -5.51022e0 4.1489781e1 4.1489781e1
-5.75511e0 -5.51022e0 3.8121297e1 3.8121297e1
-5.51022e0 -5.51022e0 3.4872746e1 3.4872746e1
-5.26533e0 -5.51022e0 3.1744145e1 3.1744145e1
-5.02044e0 -5.51022e0 2.8735493e1 2.8735493e1
-4.7755501e0 -5.51022e0 2.5846776e1 2.5846776e1
-4.5306601e0 -5.51022e0 2.3077977e1 2.3077977e1
-4.2857701e0 -5.51022e0 2.0429143e1 2.0429143e1
-4.0408801e0 -5.51022e0 1.7900258e1 1.7900258e1
-3.7959901e0 -5.51022e0 1.5491307e1 1.5491307e1
-3.5511002e0 -5.51022e0 1.320229e1 1.320229e1
-3.3062102e0 -5.51022e0 1.1033223e1 1.1033223e1
-3.0613202e0 -5.51022e0 8.984105e0 8.984105e0
-2.8164302e0 -5.51022e0 7.054921e0 7.054921e0
-2.5715402e0 -5.51022e0 5.245686e0 5.245686e0
-2.3266502e0 -5.51022e0 3.55637e0 3.55637e0
-2.0817603e0 -5.51022e0 1.9870227e0 1.9870227e0
-1.8368703e0 -5.51022e0 5.376102e-1 5.376102e-1
-1.5919803e0 -5.51022e0 -7.918607e-1 -7.918607e-1
-1.3470903e0 -5.51022e0 -2.0013881e0 -2.0013881e0
-1.1022003e0 -5.51022e0 -3.0909741e0 -3.0909741e0
-8.573103e-1 -5.51022e0 -4.0606183e0 -4.0606183e0
-6.124203e-1 -5.51022e0 -4.9103192e0 -4.9103192e0
-3.675303e-1 -5.51022e0 -5.64008e0 -5.64008e0
-1.226403e-1 -5.51022e0 -6.2499005e0 -6.2499005e0
1.222497e-1 -5.51022e0 -6.7397743e0 -6.7397743e0
3.671397e-1 -5.51022e0 -7.1097078e0 -7.1097078e0
6.120297e-1 -5.51022e0 -7.359699e0 -7.359699e0
8.569197e-1 -5.51022e0 -7.4897481e0 -7.4897481e0
1.1018097e0 -5.51022e0 -7.4998549e0 -7.4998549e0
1.3466997e0 -5.51022e0 -7.3900194e0 -7.3900194e0
1.5915897e0 -5.51022e0 -7.1602417e0 -7.1602417e0
1.8364796e0 -5.51022e0 -6.8105219e0 -6.8105219e0
2.0813696e0 -5.51022e0 -6.3408612e0 -6.3408612e0
2.3262596e0 -5.51022e0 -5.751257e0 -5.751257e0
2.5711496e0 -5.51022e0 -5.0417065e0 -5.0417065e0
2.8160396e0 -5.51022e0 -4.212219e0 -4.212219e0
3.0609296e0 -5.51022e0 -3.2627881e0 -3.2627881e0
3.3058195e0 -5.51022e0 -2.1934154e0 -2.1934154e0
3.5507095e0 -5.51022e0 -1.0041014e0 -1.0041014e0
3.7955995e0 -5.51022e0 3.051563e-1 3.051563e-1
4.0404895e0 -5.51022e0 1.734354e0 1.734354e0
4.2853795e0 -5.51022e0 3.283498e0 3.283498e0
4.5302695e0 -5.51022e0 4.95258e0 4.95258e0
4.7751595e0 -5.51022e0 6.741612e0 6.741612e0
5.0200494e0 -5.51022e0 8.650578e0 8.650578e0
5.2649394e0 -5.51022e0 1.0679494e1 1.0679494e1
5.5098294e0 -5.51022e0 1.2828343e1 1.2828343e1
5.7547194e0 -5.51022e0 1.5097142e1 1.5097142e1
5.9996094e0 -5.51022e0 1.7485875e1 1.7485875e1

-6.0e0 -5.26533e0 4.1734671e1 4.1734671e1
-5.75511e0 -5.26533e0 3.8366187e1 3.8366187e1
-5.51022e0 -5.26533e0 3.5117636e1 3.5117636e1
-5.26533e0 -5.26533e0 3.1989035e1 3.1989035e1
-5.02044e0 -5.26533e0 2.8980383e1 2.8980383e1
-4.7755501e0 -5.26533e0 2.6091666e1 2.6091666e1
-4.5306601e0 -5.26533e0 2.3322867e1 2.3322867e1
-4.2857701e0 -5.26533e0 2.0674033e1 2.0674033e1
-4.0408801e0 -5.26533e0 1.8145148e1 1.8145148e1
-3.7959901e0 -5.26533e0 1.5736197e1 1.5736197e1
-3.5511002e0 -5.26533e0 1.344718e1 1.344718e1
-3.3062102e0 -5.26533e0 1.1278113e1 1.1278113e1
-3.0613202e0 -5.26533e0 9.228995e0 9.228995e0
-2.8164302e0 -5.26533e0 7.299811e0 7.299811e0
-2.5715402e0 -5.26533e0 5.490576e0 5.490576e0
-2.3266502e0 -5.26533e0 3.80126e0 3.80126e0
-2.0817603e0 -5.26533e0 2.2319127e0 2.2319127e0
-1.8368703e0 -5.26533e0 7.825002e-1 7.825002e-1
-1.5919803e0 -5.26533e0 -5.469707e-1 -5.469707e-1
-1.3470903e0 -5.26533e0 -1.7564984e0 -1.7564984e0
-1.1022003e0 -5.26533e0 -2.846084e0 -2.846084e0
-8.573103e-1 -5.26533e0 -3.8157283e0 -3.8157283e0
-6.124203e-1 -5.26533e0 -4.6654292e0 -4.6654292e0
-3.675303e-1 -5.26533e0 -5.39519e0 -5.39519e0
-1.226403e-1 -5.26533e0 -6.0050105e0 -6.0050105e0
1.222497e-1 -5.26533e0 -6.4948843e0 -6.4948843e0
3.671397e-1 -5.26533e0 -6.8648178e0 -6.8648178e0
6.120297e-1 -5.26533e0 -7.114809e0 -7.114809e0
8.569197e-1 -5.26533e0 -7.2448581e0 -7.2448581e0
1.1018097e0 -5.26533e0 -7.2549649e0 -7.2549649e0
1.3466997e0 -5.26533e0 -7.1451294e0 -7.1451294e0
1.5915897e0 -5.26533e0 -6.9153517e0 -6.9153517e0
1.8364796e0 -5.26533e0 -6.5656319e0 -6.5656319e0
2.0813696e0 -5.26533e0 -6.0959712e0 -6.0959712e0
2.3262596e0 -5.26533e0 -5.506367e0 -5.506367e0
2.5711496e0 -5.26533e0 -4.7968166e0 -4.7968166e0
2.8160396e0 -5.26533e0 -3.967329e0 -3.967329e0
3.0609296e0 -5.26533e0 -3.0178981e0 -3.0178981e0
3.3058195e0 -5.26533e0 -1.9485255e0 -1.9485255e0
3.5507095e0 -5.26533e0 -7.592113e-1 -7.592113e-1
3.7955995e0 -5.26533e0 5.500462e-1 5.500462e-1
4.0404895e0 -5.26533e0 1.979244e0 1.979244e0
4.2853795e0 -5.26533e0 3.528387e0 3.528387e0
4.5302695e0 -5.26533e0 5.19747e0 5.19747e0
4.7751595e0 -5.26533e0 6.986502e0 6.986502e0
5.0200494e0 -5.26533e0 8.895468e0 8.895468e0
5.2649394e0 -5.26533e0 1.0924384e1 1.0924384e1
5.5098294e0 -5.26533e0 1.3073233e1 1.3073233e1
5.7547194e0 -5.26533e0 1.5342032e1 1.5342032e1
5.9996094e0 -5.26533e0 1.7730765e1 1.7730765e1

-6.0e0 -5.02044e0 4.1979561e1 4.1979561e1
-5.75511e0 -5.02044e0 3.8611076e1 3.8611076e1
-5.51022e0 -5.02044e0 3.5362526e1 3.5362526e1
-5.26533e0 -5.02044e0 3.2233925e1 3.2233925e1
-5.02044e0 -5.02044e0 2.9225273e1 2.9225273e1
-4.7755501e0 -5.02044e0 2.6336555e1 2.6336555e1
-4.5306601e0 -5.02044e0 2.3567757e1 2.3567757e1
-4.2857701e0 -5.02044e0 2.0918922e1 2.0918922e1
-4.0408801e0 -5.02044e0 1.8390038e1 1.8390038e1
-3.7959901e0 -5.02044e0 1.5981087e1 1.5981087e1
-3.5511002e0 -5.02044e0 1.369207e1 1.369207e1
-3.3062102e0 -5.02044e0 1.1523003e1 1.1523003e1
-3.0613202e0 -5.02044e0 9.473885e0 9.473885e0
-2.8164302e0 -5.02044e0 7.5447e0 7.5447e0
-2.5715402e0 -5.02044e0 5.735466e0 5.735466e0
-2.3266502e0 -5.02044e0 4.04615e0 4.04615e0
-2.0817603e0 -5.02044e0 2.4768027e0 2.4768027e0
-1.8368703e0 -5.02044e0 1.0273901e0 1.0273901e0
-1.5919803e0 -5.02044e0 -3.020807e-1 -3.020807e-1
-1.3470903e0 -5.02044e0 -1.5116084e0 -1.5116084e0
-1.1022003e0 -5.02044e0 -2.6011942e0 -2.6011942e0
-8.573103e-1 -5.02044e0 -3.5708383e0 -3.5708383e0
-6.124203e-1 -5.02044e0 -4.4205392e0 -4.4205392e0
-3.675303e-1 -5.02044e0 -5.1503e0 -5.1503e0
-1.226403e-1 -5.02044e0 -5.7601205e0 -5.7601205e0
1.222497e-1 -5.02044e0 -6.2499944e0 -6.2499944e0
3.671397e-1 -5.02044e0 -6.6199278e0 -6.6199278e0
6.120297e-1 -5.02044e0 -6.869919e0 -6.869919e0
8.569197e-1 -5.02044e0 -6.9999681e0 -6.9999681e0
1.1018097e0 -5.02044e0 -7.0100749e0 -7.0100749e0
1.3466997e0 -5.02044e0 -6.9002394e0 -6.9002394e0
1.5915897e0 -5.02044e0 -6.6704617e0 -6.6704617e0
1.8364796e0 -5.02044e0 -6.3207419e0 -6.3207419e0
2.0813696e0 -5.02044e0 -5.8510812e0 -5.8510812e0
2.3262596e0 -5.02044e0 -5.261477e0 -5.261477e0
2.5711496e0 -5.02044e0 -4.5519266e0 -4.5519266e0
2.8160396e0 -5.02044e0 -3.722439e0 -3.722439e0
3.0609296e0 -5.02044e0 -2.773008e0 -2.773008e0
3.3058195e0 -5.02044e0 -1.7036357e0 -1.7036357e0
3.5507095e0 -5.02044e0 -5.143213e-1 -5.143213e-1
3.7955995e0 -5.02044e0 7.949362e-1 7.949362e-1
4.0404895e0 -5.02044e0 2.2241339e0 2.2241339e0
4.2853795e0 -5.02044e0 3.773277e0 3.773277e0
4.5302695e0 -5.02044e0 5.44236e0 5.44236e0
4.7751595e0 -5.02044e0 7.231392e0 7.231392e0
5.0200494e0 -5.02044e0 9.140358e0 9.140358e0
5.2649394e0 -5.02044e0 1.1169273e1 1.1169273e1
5.5098294e0 -5.02044e0 1.3318123e1 1.3318123e1
5.7547194e0 -5.02044e0 1.5586922e1 1.5586922e1
5.9996094e0 -5.02044e0 1.7975655e1 1.7975655e1

-6.0e0 -4.7755501e0 4.222445e1 4.222445e1
-5.75511e0 -4.7755501e0 3.8855966e1 3.8855966e1
-5.51022e0 -4.7755501e0 3.5607416e1 3.5607416e1
-5.26533e0 -4.7755501e0 3.2478815e1 3.2478815e1
-5.02044e0 -4.7755501e0 2.9470163e1 2.9470163e1
-4.7755501e0 -4.7755501e0 2.6581445e1 2.6581445e1
-4.5306601e0 -4.7755501e0 2.3812646e1 2.3812646e1
-4.2857701e0 -4.7755501e0 2.1163812e1 2.1163812e1
-4.0408801e0 -4.7755501e0 1.8634927e1 1.8634927e1
-3.7959901e0 -4.7755501e0 1.6225977e1 1.6225977e1
-3.5511002e0 -4.7755501e0 1.393696e1 1.393696e1
-3.3062102e0 -4.7755501e0 1.1767892e1 1.1767892e1
-3.0613202e0 -4.7755501e0 9.718774e0 9.718774e0
-2.8164302e0 -4.7755501e0 7.78959e0 7.78959e0
-2.5715402e0 -4.7755501e0 5.980356e0 5.980356e0
-2.3266502e0 -4.7755501e0 4.29104e0 4.29104e0
-2.0817603e0 -4.7755501e0 2.7216927e0 2.7216927e0
-1.8368703e0 -4.7755501e0 1.2722801e0 1.2722801e0
-1.5919803e0 -4.7755501e0 -5.71907e-2 -5.71907e-2
-1.3470903e0 -4.7755501e0 -1.2667184e0 -1.2667184e0
-1.1022003e0 -4.7755501e0 -2.3563042e0 -2.3563042e0
-8.573103e-1 -4.7755501e0 -3.3259483e0 -3.3259483e0
-6.124203e-1 -4.7755501e0 -4.1756493e0 -4.1756493e0
-3.675303e-1 -4.7755501e0 -4.90541e0 -4.90541e0
-1.226403e-1 -4.7755501e0 -5.5152306e0 -5.5152306e0
1.222497e-1 -4.7755501e0 -6.0051044e0 -6.0051044e0
3.671397e-1 -4.7755501e0 -6.3750378e0 -6.3750378e0
6.120297e-1 -4.7755501e0 -6.625029e0 -6.625029e0
8.569197e-1 -4.7755501e0 -6.7550781e0 -6.7550781e0
1.1018097e0 -4.7755501e0 -6.765185e0 -6.765185e0
1.3466997e0 -4.7755501e0 -6.6553494e0 -6.6553494e0
1.5915897e0 -4.7755501e0 -6.4255717e0 -6.4255717e0
1.8364796e0 -4.7755501e0 -6.0758519e0 -6.0758519e0
2.0813696e0 -4.7755501e0 -5.6061913e0 -5.6061913e0
2.3262596e0 -4.7755501e0 -5.016587e0 -5.016587e0
2.5711496e0 -4.7755501e0 -4.3070366e0 -4.3070366e0
2.8160396e0 -4.7755501e0 -3.477549e0 -3.477549e0
3.0609296e0 -4.7755501e0 -2.528118e0 -2.528118e0
3.3058195e0 -4.7755501e0 -1.4587457e0 -1.4587457e0
3.5507095e0 -4.7755501e0 -2.694313e-1 -2.694313e-1
3.7955995e0 -4.7755501e0 1.0398262e0 1.0398262e0
4.0404895e0 -4.7755501e0 2.4690239e0 2.4690239e0
4.2853795e0 -4.7755501e0 4.018167e0 4.018167e0
4.5302695e0 -4.7755501e0 5.68725e0 5.68725e0
4.7751595e0 -4.7755501e0 7.476282e0 7.476282e0
5.0200494e0 -4.7755501e0 9.385248e0 9.385248e0
5.2649394e0 -4.7755501e0 1.1414163e1 1.1414163e1
5.5098294e0 -4.7755501e0 1.3563013e1 1.3563013e1
5.7547194e0 -4.7755501e0 1.5831812e1 1.5831812e1
5.9996094e0 -4.7755501e0 1.8220544e1 1.8220544e1

-6.0e0 -4.5306601e0 4.246934e1 4.246934e1
-5.75511e0 -4.5306601e0 3.9100856e1 3.9100856e1
-5.51022e0 -4.5306601e0 3.5852306e1 3.5852306e1
-5.26533e0 -4.5306601e0 3.2723705e1 3.2723705e1
-5.02044e0 -4.5306601e0 2.9715053e1 2.9715053e1
-4.7755501e0 -4.5306601e0 2.6826335e1 2.6826335e1
-4.5306601e0 -4.5306601e0 2.4057536e1 2.4057536e1
-4.2857701e0 -4.5306601e0 2.1408702e1 2.1408702e1
-4.0408801e0 -4.5306601e0 1.8879817e1 1.8879817e1
-3.7959901e0 -4.5306601e0 1.6470866e1 1.6470866e1
-3.5511002e0 -4.5306601e0 1.418185e1 1.418185e1
-3.3062102e0 -4.5306601e0 1.2012782e1 1.2012782e1
-3.0613202e0 -4.5306601e0 9.963664e0 9.963664e0
-2.8164302e0 -4.5306601e0 8.03448e0 8.03448e0
-2.5715402e0 -4.5306601e0 6.225246e0 6.225246e0
-2.3266502e0 -4.5306601e0 4.53593e0 4.53593e0
-2.0817603e0 -4.5306601e0 2.9665826e0 2.9665826e0
-1.8368703e0 -4.5306601e0 1.5171701e0 1.5171701e0
-1.5919803e0 -4.5306601e0 1.876993e-1 1.876993e-1
-1.3470903e0 -4.5306601e0 -1.0218283e0 -1.0218283e0
-1.1022003e0 -4.5306601e0 -2.1114142e0 -2.1114142e0
-8.573103e-1 -4.5306601e0 -3.0810583e0 -3.0810583e0
-6.124203e-1 -4.5306601e0 -3.9307593e0 -3.9307593e0
-3.675303e-1 -4.5306601e0 -4.66052e0 -4.66052e0
-1.226403e-1 -4.5306601e0 -5.2703406e0 -5.2703406e0
1.222497e-1 -4.5306601e0 -5.7602144e0 -5.7602144e0
3.671397e-1 -4.5306601e0 -6.1301479e0 -6.1301479e0
6.120297e-1 -4.5306601e0 -6.380139e0 -6.380139e0
8.569197e-1 -4.5306601e0 -6.5101881e0 -6.5101881e0
1.1018097e0 -4.5306601e0 -6.520295e0 -6.520295e0
1.3466997e0 -4.5306601e0 -6.4104594e0 -6.4104594e0
1.5915897e0 -4.5306601e0 -6.1806818e0 -6.1806818e0
1.8364796e0 -4.5306601e0 -5.8309619e0 -5.8309619e0
2.0813696e0 -4.5306601e0 -5.3613013e0 -5.3613013e0
2.3262596e0 -4.5306601e0 -4.7716971e0 -4.7716971e0
2.5711496e0 -4.5306601e0 -4.0621466e0 -4.0621466e0
2.8160396e0 -4.5306601e0 -3.232659e0 -3.232659e0
3.0609296e0 -4.5306601e0 -2.283228e0 -2.283228e0
3.3058195e0 -4.5306601e0 -1.2138557e0 -1.2138557e0
3.5507095e0 -4.5306601e0 -2.45413e-2 -2.45413e-2
3.7955995e0 -4.5306601e0 1.2847162e0 1.2847162e0
4.0404895e0 -4.5306601e0 2.7139139e0 2.7139139e0
4.2853795e0 -4.5306601e0 4.263057e0 4.263057e0
4.5302695e0 -4.5306601e0 5.93214e0 5.93214e0
4.7751595e0 -4.5306601e0 7.721172e0 7.721172e0
5.0200494e0 -4.5306601e0 9.630138e0 9.630138e0
5.2649394e0 -4.5306601e0 1.1659053e1 1.1659053e1
5.5098294e0 -4.5306601e0 1.3807903e1 1.3807903e1
5.7547194e0 -4.5306601e0 1.6076701e1 1.6076701e1
5.9996094e0 -4.5306601e0 1.8465434e1 1.8465434e1

-6.0e0 -4.2857701e0 4.271423e1 4.271423e1
-5.75511e0 -4.2857701e0 3.9345746e1 3.9345746e1
-5.51022e0 -4.2857701e0 3.6097195e1 3.6097195e1
-5.26533e0 -4.2857701e0 3.2968594e1 3.2968594e1
-5.02044e0 -4.2857701e0 2.9959943e1 2.9959943e1
-4.7755501e0 -4.2857701e0 2.7071225e1 2.7071225e1
-4.5306601e0 -4.2857701e0 2.4302426e1 2.4302426e1
-4.2857701e0 -4.2857701e0 2.1653592e1 2.1653592e1
-4.0408801e0 -4.2857701e0 1.9124707e1 1.9124707e1
-3.7959901e0 -4.2857701e0 1.6715756e1 1.6715756e1
-3.5511002e0 -4.2857701e0 1.442674e1 1.442674e1
-3.3062102e0 -4.2857701e0 1.2257672e1 1.2257672e1
-3.0613202e0 -4.2857701e0 1.0208554e1 1.0208554e1
-2.8164302e0 -4.2857701e0 8.27937e0 8.27937e0
-2.5715402e0 -4.2857701e0 6.470135e0 6.470135e0
-2.3266502e0 -4.2857701e0 4.78082e0 4.78082e0
-2.0817603e0 -4.2857701e0 3.2114726e0 3.2114726e0
-1.8368703e0 -4.2857701e0 1.7620601e0 1.7620601e0
-1.5919803e0 -4.2857701e0 4.325893e-1 4.325893e-1
-1.3470903e0 -4.2857701e0 -7.769383e-1 -7.769383e-1
-1.1022003e0 -4.2857701e0 -1.8665242e0 -1.8665242e0
-8.573103e-1 -4.2857701e0 -2.8361684e0 -2.8361684e0
-6.124203e-1 -4.2857701e0 -3.6858693e0 -3.6858693e0
-3.675303e-1 -4.2857701e0 -4.41563e0 -4.41563e0
-1.226403e-1 -4.2857701e0 -5.0254506e0 -5.0254506e0
1.222497e-1 -4.2857701e0 -5.5153244e0 -5.5153244e0
3.671397e-1 -4.2857701e0 -5.8852579e0 -5.8852579e0
6.120297e-1 -4.2857701e0 -6.135249e0 -6.135249e0
8.569197e-1 -4.2857701e0 -6.2652982e0 -6.2652982e0
1.1018097e0 -4.2857701e0 -6.275405e0 -6.275405e0
1.3466997e0 -4.2857701e0 -6.1655695e0 -6.1655695e0
1.5915897e0 -4.2857701e0 -5.9357918e0 -5.9357918e0
1.8364796e0 -4.2857701e0 -5.586072e0 -5.586072e0
2.0813696e0 -4.2857701e0 -5.1164113e0 -5.1164113e0
2.3262596e0 -4.2857701e0 -4.5268071e0 -4.5268071e0
2.5711496e0 -4.2857701e0 -3.8172566e0 -3.8172566e0
2.8160396e0 -4.2857701e0 -2.9877689e0 -2.9877689e0
3.0609296e0 -4.2857701e0 -2.0383382e0 -2.0383382e0
3.3058195e0 -4.2857701e0 -9.689656e-1 -9.689656e-1
3.5507095e0 -4.2857701e0 2.203487e-1 2.203487e-1
3.7955995e0 -4.2857701e0 1.5296062e0 1.5296062e0
4.0404895e0 -4.2857701e0 2.9588039e0 2.9588039e0
4.2853795e0 -4.2857701e0 4.507947e0 4.507947e0
4.5302695e0 -4.2857701e0 6.17703e0 6.17703e0
4.7751595e0 -4.2857701e0 7.966061e0 7.966061e0
5.0200494e0 -4.2857701e0 9.875027e0 9.875027e0
5.2649394e0 -4.2857701e0 1.1903943e1 1.1903943e1
5.5098294e0 -4.2857701e0 1.4052792e1 1.4052792e1
5.7547194e0 -4.2857701e0 1.6321591e1 1.6321591e1
5.9996094e0 -4.2857701e0 1.8710324e1 1.8710324e1

-6.0e0 -4.0408801e0 4.295912e1 4.295912e1
-5.75511e0 -4.0408801e0 3.9590636e1 3.9590636e1
-5.51022e0 -4.0408801e0 3.6342085e1 3.6342085e1
-5.26533e0 -4.0408801e0 3.3213484e1 3.3213484e1
-5.02044e0 -4.0408801e0 3.0204832e1 3.0204832e1
-4.7755501e0 -4.0408801e0 2.7316115e1 2.7316115e1
-4.5306601e0 -4.0408801e0 2.4547316e1 2.4547316e1
-4.2857701e0 -4.0408801e0 2.1898482e1 2.1898482e1
-4.0408801e0 -4.0408801e0 1.9369597e1 1.9369597e1
-3.7959901e0 -4.0408801e0 1.6960646e1 1.6960646e1
-3.5511002e0 -4.0408801e0 1.467163e1 1.467163e1
-3.3062102e0 -4.0408801e0 1.2502562e1 1.2502562e1
-3.0613202e0 -4.0408801e0 1.0453444e1 1.0453444e1
-2.8164302e0 -4.0408801e0 8.52426e0 8.52426e0
-2.5715402e0 -4.0408801e0 6.715025e0 6.715025e0
-2.3266502e0 -4.0408801e0 5.02571e0 5.02571e0
-2.0817603e0 -4.0408801e0 3.4563626e0 3.4563626e0
-1.8368703e0 -4.0408801e0 2.00695e0 2.00695e0
-1.5919803e0 -4.0408801e0 6.774792e-1 6.774792e-1
-1.3470903e0 -4.0408801e0 -5.320483e-1 -5.320483e-1
-1.1022003e0 -4.0408801e0 -1.6216342e0 -1.6216342e0
-8.573103e-1 -4.0408801e0 -2.5912784e0 -2.5912784e0
-6.124203e-1 -4.0408801e0 -3.4409793e0 -3.4409793e0
-3.675303e-1 -4.0408801e0 -4.17074e0 -4.17074e0
-1.226403e-1 -4.0408801e0 -4.7805606e0 -4.7805606e0
1.222497e-1 -4.0408801e0 -5.2704344e0 -5.2704344e0
3.671397e-1 -4.0408801e0 -5.6403679e0 -5.6403679e0
6.120297e-1 -4.0408801e0 -5.890359e0 -5.890359e0
8.569197e-1 -4.0408801e0 -6.0204082e0 -6.0204082e0
1.1018097e0 -4.0408801e0 -6.030515e0 -6.030515e0
1.3466997e0 -4.0408801e0 -5.9206795e0 -5.9206795e0
1.5915897e0 -4.0408801e0 -5.6909018e0 -5.6909018e0
1.8364796e0 -4.0408801e0 -5.341182e0 -5.341182e0
2.0813696e0 -4.0408801e0 -4.8715213e0 -4.8715213e0
2.3262596e0 -4.0408801e0 -4.2819171e0 -4.2819171e0
2.5711496e0 -4.0408801e0 -3.5723666e0 -3.5723666e0
2.8160396e0 -4.0408801e0 -2.7428789e0 -2.7428789e0
3.0609296e0 -4.0408801e0 -1.7934483e0 -1.7934483e0
3.3058195e0 -4.0408801e0 -7.240756e-1 -7.240756e-1
3.5507095e0 -4.0408801e0 4.652386e-1 4.652386e-1
3.7955995e0 -4.0408801e0 1.7744962e0 1.7744962e0
4.0404895e0 -4.0408801e0 3.2036938e0 3.2036938e0
4.2853795e0 -4.0408801e0 4.752837e0 4.752837e0
4.5302695e0 -4.0408801e0 6.42192e0 6.42192e0
4.7751595e0 -4.0408801e0 8.210951e0 8.210951e0
5.0200494e0 -4.0408801e0 1.0119917e1 1.0119917e1
5.2649394e0 -4.0408801e0 1.2148833e1 1.2148833e1
5.5098294e0 -4.0408801e0 1.4297682e1 1.4297682e1
5.7547194e0 -4.0408801e0 1.6566481e1 1.6566481e1
5.9996094e0 -4.0408801e0 1.8955214e1 1.8955214e1

-6.0e0 -3.7959901e0 4.320401e1 4.320401e1
-5.75511e0 -3.7959901e0 3.9835526e1 3.9835526e1
-5.51022e0 -3.7959901e0 3.6586975e1 3.6586975e1
-5.26533e0 -3.7959901e0 3.3458374e1 3.3458374e1
-5.02044e0 -3.7959901e0 3.0449722e1 3.0449722e1
-4.7755501e0 -3.7959901e0 2.7561005e1 2.7561005e1
-4.5306601e0 -3.7959901e0 2.4792206e1 2.4792206e1
-4.2857701e0 -3.7959901e0 2.2143372e1 2.2143372e1
-4.0408801e0 -3.7959901e0 1.9614487e1 1.9614487e1
-3.7959901e0 -3.7959901e0 1.7205536e1 1.7205536e1
-3.5511002e0 -3.7959901e0 1.4916519e1 1.4916519e1
-3.3062102e0 -3.7959901e0 1.2747452e1 1.2747452e1
-3.0613202e0 -3.7959901e0 1.0698334e1 1.0698334e1
-2.8164302e0 -3.7959901e0 8.76915e0 8.76915e0
-2.5715402e0 -3.7959901e0 6.959915e0 6.959915e0
-2.3266502e0 -3.7959901e0 5.2706e0 5.2706e0
-2.0817603e0 -3.7959901e0 3.7012526e0 3.7012526e0
-1.8368703e0 -3.7959901e0 2.25184e0 2.25184e0
-1.5919803e0 -3.7959901e0 9.223692e-1 9.223692e-1
-1.3470903e0 -3.7959901e0 -2.871584e-1 -2.871584e-1
-1.1022003e0 -3.7959901e0 -1.3767442e0 -1.3767442e0
-8.573103e-1 -3.7959901e0 -2.3463884e0 -2.3463884e0
-6.124203e-1 -3.7959901e0 -3.1960893e0 -3.1960893e0
-3.675303e-1 -3.7959901e0 -3.92585e0 -3.92585e0
-1.226403e-1 -3.7959901e0 -4.5356706e0 -4.5356706e0
1.222497e-1 -3.7959901e0 -5.0255444e0 -5.0255444e0
3.671397e-1 -3.7959901e0 -5.3954779e0 -5.3954779e0
6.120297e-1 -3.7959901e0 -5.645469e0 -5.645469e0
8.569197e-1 -3.7959901e0 -5.7755182e0 -5.7755182e0
1.1018097e0 -3.7959901e0 -5.785625e0 -5.785625e0
1.3466997e0 -3.7959901e0 -5.6757895e0 -5.6757895e0
1.5915897e0 -3.7959901e0 -5.4460118e0 -5.4460118e0
1.8364796e0 -3.7959901e0 -5.096292e0 -5.096292e0
2.0813696e0 -3.7959901e0 -4.6266313e0 -4.6266313e0
2.3262596e0 -3.7959901e0 -4.0370271e0 -4.0370271e0
2.5711496e0 -3.7959901e0 -3.3274767e0 -3.3274767e0
2.8160396e0 -3.7959901e0 -2.4979889e0 -2.4979889e0
3.0609296e0 -3.7959901e0 -1.5485582e0 -1.5485582e0
3.3058195e0 -3.7959901e0 -4.791856e-1 -4.791856e-1
3.5507095e0 -3.7959901e0 7.101286e-1 7.101286e-1
3.7955995e0 -3.7959901e0 2.0193861e0 2.0193861e0
4.0404895e0 -3.7959901e0 3.4485838e0 3.4485838e0
4.2853795e0 -3.7959901e0 4.997726e0 4.997726e0
4.5302695e0 -3.7959901e0 6.666809e0 6.666809e0
4.7751595e0 -3.7959901e0 8.455841e0 8.455841e0
5.0200494e0 -3.7959901e0 1.0364807e1 1.0364807e1
5.2649394e0 -3.7959901e0 1.2393723e1 1.2393723e1
5.5098294e0 -3.7959901e0 1.4542572e1 1.4542572e1
5.7547194e0 -3.7959901e0 1.6811371e1 1.6811371e1
5.9996094e0 -3.7959901e0 1.9200104e1 1.9200104e1

-6.0e0 -3.5511002e0 4.34489e1 4.34489e1
-5.75511e0 -3.5511002e0 4.0080415e1 4.0080415e1
-5.51022e0 -3.5511002e0 3.6831865e1 3.6831865e1
-5.26533e0 -3.5511002e0 3.3703264e1 3.3703264e1
-5.02044e0 -3.5511002e0 3.0694612e1 3.0694612e1
-4.7755501e0 -3.5511002e0 2.7805894e1 2.7805894e1
-4.5306601e0 -3.5511002e0 2.5037096e1 2.5037096e1
-4.2857701e0 -3.5511002e0 2.2388261e1 2.2388261e1
-4.0408801e0 -3.5511002e0 1.9859377e1 1.9859377e1
-3.7959901e0 -3.5511002e0 1.7450426e1 1.7450426e1
-3.5511002e0 -3.5511002e0 1.5161409e1 1.5161409e1
-3.3062102e0 -3.5511002e0 1.2992342e1 1.2992342e1
-3.0613202e0 -3.5511002e0 1.0943224e1 1.0943224e1
-2.8164302e0 -3.5511002e0 9.01404e0 9.01404e0
-2.5715402e0 -3.5511002e0 7.204805e0 7.204805e0
-2.3266502e0 -3.5511002e0 5.515489e0 5.515489e0
-2.0817603e0 -3.5511002e0 3.9461426e0 3.9461426e0
-1.8368703e0 -3.5511002e0 2.49673e0 2.49673e0
-1.5919803e0 -3.5511002e0 1.1672592e0 1.1672592e0
-1.3470903e0 -3.5511002e0 -4.22684e-2 -4.22684e-2
-1.1022003e0 -3.5511002e0 -1.1318542e0 -1.1318542e0
-8.573103e-1 -3.5511002e0 -2.1014983e0 -2.1014983e0
-6.124203e-1 -3.5511002e0 -2.9511992e0 -2.9511992e0
-3.675303e-1 -3.5511002e0 -3.6809601e0 -3.6809601e0
-1.226403e-1 -3.5511002e0 -4.2907806e0 -4.2907806e0
1.222497e-1 -3.5511002e0 -4.7806544e0 -4.7806544e0
3.671397e-1 -3.5511002e0 -5.1505879e0 -5.1505879e0
6.120297e-1 -3.5511002e0 -5.400579e0 -5.400579e0
8.569197e-1 -3.5511002e0 -5.5306282e0 -5.5306282e0
1.1018097e0 -3.5511002e0 -5.540735e0 -5.540735e0
1.3466997e0 -3.5511002e0 -5.4308995e0 -5.4308995e0
1.5915897e0 -3.5511002e0 -5.2011218e0 -5.2011218e0
1.8364796e0 -3.5511002e0 -4.851402e0 -4.851402e0
2.0813696e0 -3.5511002e0 -4.3817413e0 -4.3817413e0
2.3262596e0 -3.5511002e0 -3.7921371e0 -3.7921371e0
2.5711496e0 -3.5511002e0 -3.0825867e0 -3.0825867e0
2.8160396e0 -3.5511002e0 -2.2530989e0 -2.2530989e0
3.0609296e0 -3.5511002e0 -1.3036682e0 -1.3036682e0
3.3058195e0 -3.5511002e0 -2.342957e-1 -2.342957e-1
3.5507095e0 -3.5511002e0 9.550186e-1 9.550186e-1
3.7955995e0 -3.5511002e0 2.2642761e0 2.2642761e0
4.0404895e0 -3.5511002e0 3.6934738e0 3.6934738e0
4.2853795e0 -3.5511002e0 5.242616e0 5.242616e0
4.5302695e0 -3.5511002e0 6.911699e0 6.911699e0
4.7751595e0 -3.5511002e0 8.700731e0 8.700731e0
5.0200494e0 -3.5511002e0 1.0609697e1 1.0609697e1
5.2649394e0 -3.5511002e0 1.2638612e1 1.2638612e1
5.5098294e0 -3.5511002e0 1.4787462e1 1.4787462e1
5.7547194e0 -3.5511002e0 1.705626e1 1.705626e1
5.9996094e0 -3.5511002e0 1.9444994e1 1.9444994e1

-6.0e0 -3.3062102e0 4.3693791e1 4.3693791e1
-5.75511e0 -3.3062102e0 4.0325307e1 4.0325307e1
-5.51022e0 -3.3062102e0 3.7076756e1 3.7076756e1
-5.26533e0 -3.3062102e0 3.3948155e1 3.3948155e1
-5.02044e0 -3.3062102e0 3.0939503e1 3.0939503e1
-4.7755501e0 -3.3062102e0 2.8050786e1 2.8050786e1
-4.5306601e0 -3.3062102e0 2.5281987e1 2.5281987e1
-4.2857701e0 -3.3062102e0 2.2633153e1 2.2633153e1
-4.0408801e0 -3.3062102e0 2.0104268e1 2.0104268e1
-3.7959901e0 -3.3062102e0 1.7695317e1 1.7695317e1
-3.5511002e0 -3.3062102e0 1.54063e1 1.54063e1
-3.3062102e0 -3.3062102e0 1.3237233e1 1.3237233e1
-3.0613202e0 -3.3062102e0 1.1188115e1 1.1188115e1
-2.8164302e0 -3.3062102e0 9.258931e0 9.258931e0
-2.5715402e0 -3.3062102e0 7.449696e0 7.449696e0
-2.3266502e0 -3.3062102e0 5.76038e0 5.76038e0
-2.0817603e0 -3.3062102e0 4.1910326e0 4.1910326e0
-1.8368703e0 -3.3062102e0 2.74162e0 2.74162e0
-1.5919803e0 -3.3062102e0 1.4121492e0 1.4121492e0
-1.3470903e0 -3.3062102e0 2.026216e-1 2.026216e-1
-1.1022003e0 -3.3062102e0 -8.869643e-1 -8.869643e-1
-8.573103e-1 -3.3062102e0 -1.8566084e0 -1.8566084e0
-6.124203e-1 -3.3062102e0 -2.7063094e0 -2.7063094e0
-3.675303e-1 -3.3062102e0 -3.4360701e0 -3.4360701e0
-1.226403e-1 -3.3062102e0 -4.0458907e0 -4.0458907e0
1.222497e-1 -3.3062102e0 -4.5357645e0 -4.5357645e0
3.671397e-1 -3.3062102e0 -4.905698e0 -4.905698e0
6.120297e-1 -3.3062102e0 -5.1556891e0 -5.1556891e0
8.569197e-1 -3.3062102e0 -5.2857382e0 -5.2857382e0
1.1018097e0 -3.3062102e0 -5.295845e0 -5.295845e0
1.3466997e0 -3.3062102e0 -5.1860095e0 -5.1860095e0
1.5915897e0 -3.3062102e0 -4.9562318e0 -4.9562318e0
1.8364796e0 -3.3062102e0 -4.606512e0 -4.606512e0
2.0813696e0 -3.3062102e0 -4.1368513e0 -4.1368513e0
2.3262596e0 -3.3062102e0 -3.5472472e0 -3.5472472e0
2.5711496e0 -3.3062102e0 -2.8376967e0 -2.8376967e0
2.8160396e0 -3.3062102e0 -2.0082089e0 -2.0082089e0
3.0609296e0 -3.3062102e0 -1.0587782e0 -1.0587782e0
3.3058195e0 -3.3062102e0 1.05943e-2 1.05943e-2
3.5507095e0 -3.3062102e0 1.1999086e0 1.1999086e0
3.7955995e0 -3.3062102e0 2.5091661e0 2.5091661e0
4.0404895e0 -3.3062102e0 3.9383638e0 3.9383638e0
4.2853795e0 -3.3062102e0 5.487508e0 5.487508e0
4.5302695e0 -3.3062102e0 7.15659e0 7.15659e0
4.7751595e0 -3.3062102e0 8.945622e0 8.945622e0
5.0200494e0 -3.3062102e0 1.0854588e1 1.0854588e1
5.2649394e0 -3.3062102e0 1.2883504e1 1.2883504e1
5.5098294e0 -3.3062102e0 1.5032353e1 1.5032353e1
5.7547194e0 -3.3062102e0 1.7301152e1 1.7301152e1
5.9996094e0 -3.3062102e0 1.9689885e1 1.9689885e1

-6.0e0 -3.0613202e0 4.3938681e1 4.3938681e1
-5.75511e0 -3.0613202e0 4.0570197e1 4.0570197e1
-5.51022e0 -3.0613202e0 3.7321646e1 3.7321646e1
-5.26533e0 -3.0613202e0 3.4193045e1 3.4193045e1
-5.02044e0 -3.0613202e0 3.1184393e1 3.1184393e1
-4.7755501e0 -3.0613202e0 2.8295676e1 2.8295676e1
-4.5306601e0 -3.0613202e0 2.5526877e1 2.5526877e1
-4.2857701e0 -3.0613202e0 2.2878043e1 2.2878043e1
-4.0408801e0 -3.0613202e0 2.0349158e1 2.0349158e1
-3.7959901e0 -3.0613202e0 1.7940207e1 1.7940207e1
-3.5511002e0 -3.0613202e0 1.565119e1 1.565119e1
-3.3062102e0 -3.0613202e0 1.3482123e1 1.3482123e1
-3.0613202e0 -3.0613202e0 1.1433005e1 1.1433005e1
-2.8164302e0 -3.0613202e0 9.503821e0 9.503821e0
-2.5715402e0 -3.0613202e0 7.694586e0 7.694586e0
-2.3266502e0 -3.0613202e0 6.00527e0 6.00527e0
-2.0817603e0 -3.0613202e0 4.4359225e0 4.4359225e0
-1.8368703e0 -3.0613202e0 2.98651e0 2.98651e0
-1.5919803e0 -3.0613202e0 1.6570392e0 1.6570392e0
-1.3470903e0 -3.0613202e0 4.475116e-1 4.475116e-1
-1.1022003e0 -3.0613202e0 -6.420743e-1 -6.420743e-1
-8.573103e-1 -3.0613202e0 -1.6117184e0 -1.6117184e0
-6.124203e-1 -3.0613202e0 -2.4614194e0 -2.4614194e0
-3.675303e-1 -3.0613202e0 -3.1911801e0 -3.1911801e0
-1.226403e-1 -3.0613202e0 -3.8010007e0 -3.8010007e0
1.222497e-1 -3.0613202e0 -4.2908745e0 -4.2908745e0
3.671397e-1 -3.0613202e0 -4.660808e0 -4.660808e0
6.120297e-1 -3.0613202e0 -4.9107991e0 -4.9107991e0
8.569197e-1 -3.0613202e0 -5.0408482e0 -5.0408482e0
1.1018097e0 -3.0613202e0 -5.050955e0 -5.050955e0
1.3466997e0 -3.0613202e0 -4.9411195e0 -4.9411195e0
1.5915897e0 -3.0613202e0 -4.7113419e0 -4.7113419e0
1.8364796e0 -3.0613202e0 -4.361622e0 -4.361622e0
2.0813696e0 -3.0613202e0 -3.8919614e0 -3.8919614e0
2.3262596e0 -3.0613202e0 -3.3023572e0 -3.3023572e0
2.5711496e0 -3.0613202e0 -2.5928067e0 -2.5928067e0
2.8160396e0 -3.0613202e0 -1.7633192e0 -1.7633192e0
3.0609296e0 -3.0613202e0 -8.138882e-1 -8.138882e-1
3.3058195e0 -3.0613202e0 2.554843e-1 2.554843e-1
3.5507095e0 -3.0613202e0 1.4447986e0 1.4447986e0
3.7955995e0 -3.0613202e0 2.7540561e0 2.7540561e0
4.0404895e0 -3.0613202e0 4.1832538e0 4.1832538e0
4.2853795e0 -3.0613202e0 5.732397e0 5.732397e0
4.5302695e0 -3.0613202e0 7.40148e0 7.40148e0
4.7751595e0 -3.0613202e0 9.190512e0 9.190512e0
5.0200494e0 -3.0613202e0 1.1099478e1 1.1099478e1
5.2649394e0 -3.0613202e0 1.3128394e1 1.3128394e1
5.5098294e0 -3.0613202e0 1.5277243e1 1.5277243e1
5.7547194e0 -3.0613202e0 1.7546042e1 1.7546042e1
5.9996094e0 -3.0613202e0 1.9934775e1 1.9934775e1

-6.0e0 -2.8164302e0 4.4183571e1 4.4183571e1
-5.75511e0 -2.8164302e0 4.0815086e1 4.0815086e1
-5.51022e0 -2.8164302e0 3.7566536e1 3.7566536e1
-5.26533e0 -2.8164302e0 3.4437935e1 3.4437935e1
-5.02044e0 -2.8164302e0 3.1429283e1 3.1429283e1
-4.7755501e0 -2.8164302e0 2.8540565e1 2.8540565e1
-4.5306601e0 -2.8164302e0 2.5771767e1 2.5771767e1
-4.2857701e0 -2.8164302e0 2.3122932e1 2.3122932e1
-4.0408801e0 -2.8164302e0 2.0594048e1 2.0594048e1
-3.7959901e0 -2.8164302e0 1.8185097e1 1.8185097e1
-3.5511002e0 -2.8164302e0 1.589608e1 1.589608e1
-3.3062102e0 -2.8164302e0 1.3727013e1 1.3727013e1
-3.0613202e0 -2.8164302e0 1.1677895e1 1.1677895e1
-2.8164302e0 -2.8164302e0 9.74871e0 9.74871e0
-2.5715402e0 -2.8164302e0 7.939476e0 7.939476e0
-2.3266502e0 -2.8164302e0 6.25016e0 6.25016e0
-2.0817603e0 -2.8164302e0 4.6808125e0 4.6808125e0
-1.8368703e0 -2.8164302e0 3.2314e0 3.2314e0
-1.5919803e0 -2.8164302e0 1.9019292e0 1.9019292e0
-1.3470903e0 -2.8164302e0 6.924016e-1 6.924016e-1
-1.1022003e0 -2.8164302e0 -3.971843e-1 -3.971843e-1
-8.573103e-1 -2.8164302e0 -1.3668286e0 -1.3668286e0
-6.124203e-1 -2.8164302e0 -2.2165294e0 -2.2165294e0
-3.675303e-1 -2.8164302e0 -2.94629e0 -2.94629e0
-1.226403e-1 -2.8164302e0 -3.5561107e0 -3.5561107e0
1.222497e-1 -2.8164302e0 -4.0459845e0 -4.0459845e0
3.671397e-1 -2.8164302e0 -4.415918e0 -4.415918e0
6.120297e-1 -2.8164302e0 -4.6659091e0 -4.6659091e0
8.569197e-1 -2.8164302e0 -4.7959583e0 -4.7959583e0
1.1018097e0 -2.8164302e0 -4.806065e0 -4.806065e0
1.3466997e0 -2.8164302e0 -4.6962296e0 -4.6962296e0
1.5915897e0 -2.8164302e0 -4.4664519e0 -4.4664519e0
1.8364796e0 -2.8164302e0 -4.116732e0 -4.116732e0
2.0813696e0 -2.8164302e0 -3.6470714e0 -3.6470714e0
2.3262596e0 -2.8164302e0 -3.0574672e0 -3.0574672e0
2.5711496e0 -2.8164302e0 -2.3479166e0 -2.3479166e0
2.8160396e0 -2.8164302e0 -1.5184291e0 -1.5184291e0
3.0609296e0 -2.8164302e0 -5.689983e-1 -5.689983e-1
3.3058195e0 -2.8164302e0 5.003743e-1 5.003743e-1
3.5507095e0 -2.8164302e0 1.6896886e0 1.6896886e0
3.7955995e0 -2.8164302e0 2.998946e0 2.998946e0
4.0404895e0 -2.8164302e0 4.4281438e0 4.4281438e0
4.2853795e0 -2.8164302e0 5.977287e0 5.977287e0
4.5302695e0 -2.8164302e0 7.64637e0 7.64637e0
4.7751595e0 -2.8164302e0 9.435402e0 9.435402e0
5.0200494e0 -2.8164302e0 1.1344368e1 1.1344368e1
5.2649394e0 -2.8164302e0 1.3373283e1 1.3373283e1
5.5098294e0 -2.8164302e0 1.5522133e1 1.5522133e1
5.7547194e0 -2.8164302e0 1.7790932e1 1.7790932e1
5.9996094e0 -2.8164302e0 2.0179665e1 2.0179665e1

-6.0e0 -2.5715402e0 4.442846e1 4.442846e1
-5.75511e0 -2.5715402e0 4.1059976e1 4.1059976e1
-5.51022e0 -2.5715402e0 3.7811426e1 3.7811426e1
-5.26533e0 -2.5715402e0 3.4682825e1 3.4682825e1
-5.02044e0 -2.5715402e0 3.1674173e1 3.1674173e1
-4.7755501e0 -2.5715402e0 2.8785455e1 2.8785455e1
-4.5306601e0 -2.5715402e0 2.6016656e1 2.6016656e1
-4.2857701e0 -2.5715402e0 2.3367822e1 2.3367822e1
-4.0408801e0 -2.5715402e0 2.0838937e1 2.0838937e1
-3.7959901e0 -2.5715402e0 1.8429987e1 1.8429987e1
-3.5511002e0 -2.5715402e0 1.614097e1 1.614097e1
-3.3062102e0 -2.5715402e0 1.3971902e1 1.3971902e1
-3.0613202e0 -2.5715402e0 1.1922784e1 1.1922784e1
-2.8164302e0 -2.5715402e0 9.9936e0 9.9936e0
-2.5715402e0 -2.5715402e0 8.184366e0 8.184366e0
-2.3266502e0 -2.5715402e0 6.49505e0 6.49505e0
-2.0817603e0 -2.5715402e0 4.9257025e0 4.9257025e0
-1.8368703e0 -2.5715402e0 3.47629e0 3.47629e0
-1.5919803e0 -2.5715402e0 2.1468192e0 2.1468192e0
-1.3470903e0 -2.5715402e0 9.372916e-1 9.372916e-1
-1.1022003e0 -2.5715402e0 -1.522943e-1 -1.522943e-1
-8.573103e-1 -2.5715402e0 -1.1219386e0 -1.1219386e0
-6.124203e-1 -2.5715402e0 -1.9716394e0 -1.9716394e0
-3.675303e-1 -2.5715402e0 -2.7014e0 -2.7014e0
-1.226403e-1 -2.5715402e0 -3.3112207e0 -3.3112207e0
1.222497e-1 -2.5715402e0 -3.8010945e0 -3.8010945e0
3.671397e-1 -2.5715402e0 -4.171028e0 -4.171028e0
6.120297e-1 -2.5715402e0 -4.4210191e0 -4.4210191e0
8.569197e-1 -2.5715402e0 -4.5510683e0 -4.5510683e0
1.1018097e0 -2.5715402e0 -4.5611751e0 -4.5611751e0
1.3466997e0 -2.5715402e0 -4.4513396e0 -4.4513396e0
1.5915897e0 -2.5715402e0 -4.2215619e0 -4.2215619e0
1.8364796e0 -2.5715402e0 -3.871842e0 -3.871842e0
2.0813696e0 -2.5715402e0 -3.4021814e0 -3.4021814e0
2.3262596e0 -2.5715402e0 -2.812577e0 -2.812577e0
2.5711496e0 -2.5715402e0 -2.1030266e0 -2.1030266e0
2.8160396e0 -2.5715402e0 -1.2735391e0 -1.2735391e0
3.0609296e0 -2.5715402e0 -3.241083e-1 -3.241083e-1
3.3058195e0 -2.5715402e0 7.452643e-1 7.452643e-1
3.5507095e0 -2.5715402e0 1.9345786e0 1.9345786e0
3.7955995e0 -2.5715402e0 3.243836e0 3.243836e0
4.0404895e0 -2.5715402e0 4.6730338e0 4.6730338e0
4.2853795e0 -2.5715402e0 6.222177e0 6.222177e0
4.5302695e0 -2.5715402e0 7.89126e0 7.89126e0
4.7751595e0 -2.5715402e0 9.680292e0 9.680292e0
5.0200494e0 -2.5715402e0 1.1589258e1 1.1589258e1
5.2649394e0 -2.5715402e0 1.3618173e1 1.3618173e1
5.5098294e0 -2.5715402e0 1.5767023e1 1.5767023e1
5.7547194e0 -2.5715402e0 1.8035822e1 1.8035822e1
5.9996094e0 -2.5715402e0 2.0424554e1 2.0424554e1

-6.0e0 -2.3266502e0 4.467335e1 4.467335e1
-5.75511e0 -2.3266502e0 4.1304866e1 4.1304866e1
-5.51022e0 -2.3266502e0 3.8056316e1 3.8056316e1
-5.26533e0 -2.3266502e0 3.4927715e1 3.4927715e1
-5.02044e0 -2.3266502e0 3.1919063e1 3.1919063e1
-4.7755501e0 -2.3266502e0 2.9030345e1 2.9030345e1
-4.5306601e0 -2.3266502e0 2.6261546e1 2.6261546e1
-4.2857701e0 -2.3266502e0 2.3612712e1 2.3612712e1
-4.0408801e0 -2.3266502e0 2.1083827e1 2.1083827e1
-3.7959901e0 -2.3266502e0 1.8674876e1 1.8674876e1
-3.5511002e0 -2.3266502e0 1.638586e1 1.638586e1
-3.3062102e0 -2.3266502e0 1.4216792e1 1.4216792e1
-3.0613202e0 -2.3266502e0 1.2167674e1 1.2167674e1
-2.8164302e0 -2.3266502e0 1.023849e1 1.023849e1
-2.5715402e0 -2.3266502e0 8.429256e0 8.429256e0
-2.3266502e0 -2.3266502e0 6.73994e0 6.73994e0
-2.0817603e0 -2.3266502e0 5.1705925e0 5.1705925e0
-1.8368703e0 -2.3266502e0 3.72118e0 3.72118e0
-1.5919803e0 -2.3266502e0 2.3917091e0 2.3917091e0
-1.3470903e0 -2.3266502e0 1.1821815e0 1.1821815e0
-1.1022003e0 -2.3266502e0 9.25957e-2 9.25957e-2
-8.573103e-1 -2.3266502e0 -8.770485e-1 -8.770485e-1
-6.124203e-1 -2.3266502e0 -1.7267494e0 -1.7267494e0
-3.675303e-1 -2.3266502e0 -2.4565102e0 -2.4565102e0
-1.226403e-1 -2.3266502e0 -3.0663307e0 -3.0663307e0
1.222497e-1 -2.3266502e0 -3.5562045e0 -3.5562045e0
3.671397e-1 -2.3266502e0 -3.926138e0 -3.926138e0
6.120297e-1 -2.3266502e0 -4.1761292e0 -4.1761292e0
8.569197e-1 -2.3266502e0 -4.3061783e0 -4.3061783e0
1.1018097e0 -2.3266502e0 -4.3162851e0 -4.3162851e0
1.3466997e0 -2.3266502e0 -4.2064496e0 -4.2064496e0
1.5915897e0 -2.3266502e0 -3.9766719e0 -3.9766719e0
1.8364796e0 -2.3266502e0 -3.626952e0 -3.626952e0
2.0813696e0 -2.3266502e0 -3.1572914e0 -3.1572914e0
2.3262596e0 -2.3266502e0 -2.567687e0 -2.567687e0
2.5711496e0 -2.3266502e0 -1.8581367e0 -1.8581367e0
2.8160396e0 -2.3266502e0 -1.0286491e0 -1.0286491e0
3.0609296e0 -2.3266502e0 -7.92183e-2 -7.92183e-2
3.3058195e0 -2.3266502e0 9.901543e-1 9.901543e-1
3.5507095e0 -2.3266502e0 2.1794685e0 2.1794685e0
3.7955995e0 -2.3266502e0 3.488726e0 3.488726e0
4.0404895e0 -2.3266502e0 4.9179237e0 4.9179237e0
4.2853795e0 -2.3266502e0 6.467067e0 6.467067e0
4.5302695e0 -2.3266502e0 8.13615e0 8.13615e0
4.7751595e0 -2.3266502e0 9.925182e0 9.925182e0
5.0200494e0 -2.3266502e0 1.1834148e1 1.1834148e1
5.2649394e0 -2.3266502e0 1.3863063e1 1.3863063e1
5.5098294e0 -2.3266502e0 1.6011913e1 1.6011913e1
5.7547194e0 -2.3266502e0 1.8280711e1 1.8280711e1
5.9996094e0 -2.3266502e0 2.0669444e1 2.0669444e1

-6.0e0 -2.0817603e0 4.491824e1 4.491824e1
-5.75511e0 -2.0817603e0 4.1549756e1 4.1549756e1
-5.51022e0 -2.0817603e0 3.8301205e1 3.8301205e1
-5.26533e0 -2.0817603e0 3.5172604e1 3.5172604e1
-5.02044e0 -2.0817603e0 3.2163953e1 3.2163953e1
-4.7755501e0 -2.0817603e0 2.9275235e1 2.9275235e1
-4.5306601e0 -2.0817603e0 2.6506436e1 2.6506436e1
-4.2857701e0 -2.0817603e0 2.3857602e1 2.3857602e1
-4.0408801e0 -2.0817603e0 2.1328717e1 2.1328717e1
-3.7959901e0 -2.0817603e0 1.8919766e1 1.8919766e1
-3.5511002e0 -2.0817603e0 1.663075e1 1.663075e1
-3.3062102e0 -2.0817603e0 1.4461682e1 1.4461682e1
-3.0613202e0 -2.0817603e0 1.2412564e1 1.2412564e1
-2.8164302e0 -2.0817603e0 1.048338e1 1.048338e1
-2.5715402e0 -2.0817603e0 8.674146e0 8.674146e0
-2.3266502e0 -2.0817603e0 6.98483e0 6.98483e0
-2.0817603e0 -2.0817603e0 5.4154825e0 5.4154825e0
-1.8368703e0 -2.0817603e0 3.96607e0 3.96607e0
-1.5919803e0 -2.0817603e0 2.6365991e0 2.6365991e0
-1.3470903e0 -2.0817603e0 1.4270715e0 1.4270715e0
-1.1022003e0 -2.0817603e0 3.374857e-1 3.374857e-1
-8.573103e-1 -2.0817603e0 -6.321585e-1 -6.321585e-1
-6.124203e-1 -2.0817603e0 -1.4818594e0 -1.4818594e0
-3.675303e-1 -2.0817603e0 -2.2116202e0 -2.2116202e0
-1.226403e-1 -2.0817603e0 -2.8214406e0 -2.8214406e0
1.222497e-1 -2.0817603e0 -3.3113145e0 -3.3113145e0
3.671397e-1 -2.0817603e0 -3.681248e0 -3.681248e0
6.120297e-1 -2.0817603e0 -3.9312392e0 -3.9312392e0
8.569197e-1 -2.0817603e0 -4.0612883e0 -4.0612883e0
1.1018097e0 -2.0817603e0 -4.0713951e0 -4.0713951e0
1.3466997e0 -2.0817603e0 -3.9615596e0 -3.9615596e0
1.5915897e0 -2.0817603e0 -3.7317819e0 -3.7317819e0
1.8364796e0 -2.0817603e0 -3.382062e0 -3.382062e0
2.0813696e0 -2.0817603e0 -2.9124013e0 -2.9124013e0
2.3262596e0 -2.0817603e0 -2.3227971e0 -2.3227971e0
2.5711496e0 -2.0817603e0 -1.6132469e0 -1.6132469e0
2.8160396e0 -2.0817603e0 -7.837592e-1 -7.837592e-1
3.0609296e0 -2.0817603e0 1.656717e-1 1.656717e-1
3.3058195e0 -2.0817603e0 1.2350443e0 1.2350443e0
3.5507095e0 -2.0817603e0 2.4243585e0 2.4243585e0
3.7955995e0 -2.0817603e0 3.733616e0 3.733616e0
4.0404895e0 -2.0817603e0 5.1628137e0 5.1628137e0
4.2853795e0 -2.0817603e0 6.711957e0 6.711957e0
4.5302695e0 -2.0817603e0 8.38104e0 8.38104e0
4.7751595e0 -2.0817603e0 1.0170071e1 1.0170071e1
5.0200494e0 -2.0817603e0 1.2079037e1 1.2079037e1
5.2649394e0 -2.0817603e0 1.4107953e1 1.4107953e1
5.5098294e0 -2.0817603e0 1.6256802e1 1.6256802e1
5.7547194e0 -2.0817603e0 1.8525601e1 1.8525601e1
5.9996094e0 -2.0817603e0 2.0914334e1 2.0914334e1

-6.0e0 -1.8368703e0 4.516313e1 4.516313e1
-5.75511e0 -1.8368703e0 4.1794646e1 4.1794646e1
-5.51022e0 -1.8368703e0 3.8546095e1 3.8546095e1
-5.26533e0 -1.8368703e0 3.5417494e1 3.5417494e1
-5.02044e0 -1.8368703e0 3.2408842e1 3.2408842e1
-4.7755501e0 -1.8368703e0 2.9520125e1 2.9520125e1
-4.5306601e0 -1.8368703e0 2.6751326e1 2.6751326e1
-4.2857701e0 -1.8368703e0 2.4102492e1 2.4102492e1
-4.0408801e0 -1.8368703e0 2.1573607e1 2.1573607e1
-3.7959901e0 -1.8368703e0 1.9164656e1 1.9164656e1
-3.5511002e0 -1.8368703e0 1.687564e1 1.687564e1
-3.3062102e0 -1.8368703e0 1.4706572e1 1.4706572e1
-3.0613202e0 -1.8368703e0 1.2657454e1 1.2657454e1
-2.8164302e0 -1.8368703e0 1.072827e1 1.072827e1
-2.5715402e0 -1.8368703e0 8.919035e0 8.919035e0
-2.3266502e0 -1.8368703e0 7.22972e0 7.22972e0
-2.0817603e0 -1.8368703e0 5.6603725e0 5.6603725e0
-1.8368703e0 -1.8368703e0 4.21096e0 4.21096e0
-1.5919803e0 -1.8368703e0 2.8814891e0 2.8814891e0
-1.3470903e0 -1.8368703e0 1.6719615e0 1.6719615e0
-1.1022003e0 -1.8368703e0 5.823756e-1 5.823756e-1
-8.573103e-1 -1.8368703e0 -3.872685e-1 -3.872685e-1
-6.124203e-1 -1.8368703e0 -1.2369696e0 -1.2369696e0
-3.675303e-1 -1.8368703e0 -1.9667303e0 -1.9667303e0
-1.226403e-1 -1.8368703e0 -2.5765508e0 -2.5765508e0
1.222497e-1 -1.8368703e0 -3.0664246e0 -3.0664246e0
3.671397e-1 -1.8368703e0 -3.436358e0 -3.436358e0
6.120297e-1 -1.8368703e0 -3.6863492e0 -3.6863492e0
8.569197e-1 -1.8368703e0 -3.8163983e0 -3.8163983e0
1.1018097e0 -1.8368703e0 -3.8265051e0 -3.8265051e0
1.3466997e0 -1.8368703e0 -3.7166696e0 -3.7166696e0
1.5915897e0 -1.8368703e0 -3.486892e0 -3.486892e0
1.8364796e0 -1.8368703e0 -3.1371721e0 -3.1371721e0
2.0813696e0 -1.8368703e0 -2.6675113e0 -2.6675113e0
2.3262596e0 -1.8368703e0 -2.0779073e0 -2.0779073e0
2.5711496e0 -1.8368703e0 -1.368357e0 -1.368357e0
2.8160396e0 -1.8368703e0 -5.388692e-1 -5.388692e-1
3.0609296e0 -1.8368703e0 4.105617e-1 4.105617e-1
3.3058195e0 -1.8368703e0 1.4799342e0 1.4799342e0
3.5507095e0 -1.8368703e0 2.6692485e0 2.6692485e0
3.7955995e0 -1.8368703e0 3.978506e0 3.978506e0
4.0404895e0 -1.8368703e0 5.4077037e0 5.4077037e0
4.2853795e0 -1.8368703e0 6.956847e0 6.956847e0
4.5302695e0 -1.8368703e0 8.62593e0 8.62593e0
4.7751595e0 -1.8368703e0 1.0414961e1 1.0414961e1
5.0200494e0 -1.8368703e0 1.2323927e1 1.2323927e1
5.2649394e0 -1.8368703e0 1.4352843e1 1.4352843e1
5.5098294e0 -1.8368703e0 1.6501692e1 1.6501692e1
5.7547194e0 -1.8368703e0 1.8770491e1 1.8770491e1
5.9996094e0 -1.8368703e0 2.1159224e1 2.1159224e1

-6.0e0 -1.5919803e0 4.540802e1 4.540802e1
-5.75511e0 -1.5919803e0 4.2039536e1 4.2039536e1
-5.51022e0 -1.5919803e0 3.8790985e1 3.8790985e1
-5.26533e0 -1.5919803e0 3.5662384e1 3.5662384e1
-5.02044e0 -1.5919803e0 3.2653732e1 3.2653732e1
-4.7755501e0 -1.5919803e0 2.9765015e1 2.9765015e1
-4.5306601e0 -1.5919803e0 2.6996216e1 2.6996216e1
-4.2857701e0 -1.5919803e0 2.4347382e1 2.4347382e1
-4.0408801e0 -1.5919803e0 2.1818497e1 2.1818497e1
-3.7959901e0 -1.5919803e0 1.9409546e1 1.9409546e1
-3.5511002e0 -1.5919803e0 1.7120529e1 1.7120529e1
-3.3062102e0 -1.5919803e0 1.4951462e1 1.4951462e1
-3.0613202e0 -1.5919803e0 1.2902344e1 1.2902344e1
-2.8164302e0 -1.5919803e0 1.097316e1 1.097316e1
-2.5715402e0 -1.5919803e0 9.163925e0 9.163925e0
-2.3266502e0 -1.5919803e0 7.47461e0 7.47461e0
-2.0817603e0 -1.5919803e0 5.9052625e0 5.9052625e0
-1.8368703e0 -1.5919803e0 4.4558499e0 4.4558499e0
-1.5919803e0 -1.5919803e0 3.1263791e0 3.1263791e0
-1.3470903e0 -1.5919803e0 1.9168515e0 1.9168515e0
-1.1022003e0 -1.5919803e0 8.272656e-1 8.272656e-1
-8.573103e-1 -1.5919803e0 -1.423785e-1 -1.423785e-1
-6.124203e-1 -1.5919803e0 -9.920795e-1 -9.920795e-1
-3.675303e-1 -1.5919803e0 -1.7218402e0 -1.7218402e0
-1.226403e-1 -1.5919803e0 -2.3316608e0 -2.3316608e0
1.222497e-1 -1.5919803e0 -2.8215346e0 -2.8215346e0
3.671397e-1 -1.5919803e0 -3.191468e0 -3.191468e0
6.120297e-1 -1.5919803e0 -3.4414592e0 -3.4414592e0
8.569197e-1 -1.5919803e0 -3.5715083e0 -3.5715083e0
1.1018097e0 -1.5919803e0 -3.5816151e0 -3.5816151e0
1.3466997e0 -1.5919803e0 -3.4717796e0 -3.4717796e0
1.5915897e0 -1.5919803e0 -3.242002e0 -3.242002e0
1.8364796e0 -1.5919803e0 -2.8922821e0 -2.8922821e0
2.0813696e0 -1.5919803e0 -2.4226215e0 -2.4226215e0
2.3262596e0 -1.5919803e0 -1.8330174e0 -1.8330174e0
2.5711496e0 -1.5919803e0 -1.1234668e0 -1.1234668e0
2.8160396e0 -1.5919803e0 -2.939792e-1 -2.939792e-1
3.0609296e0 -1.5919803e0 6.554517e-1 6.554517e-1
3.3058195e0 -1.5919803e0 1.7248242e0 1.7248242e0
3.5507095e0 -1.5919803e0 2.9141385e0 2.9141385e0
3.7955995e0 -1.5919803e0 4.223396e0 4.223396e0
4.0404895e0 -1.5919803e0 5.6525937e0 5.6525937e0
4.2853795e0 -1.5919803e0 7.201736e0 7.201736e0
4.5302695e0 -1.5919803e0 8.870819e0 8.870819e0
4.7751595e0 -1.5919803e0 1.0659851e1 1.0659851e1
5.0200494e0 -1.5919803e0 1.2568817e1 1.2568817e1
5.2649394e0 -1.5919803e0 1.4597733e1 1.4597733e1
5.5098294e0 -1.5919803e0 1.6746582e1 1.6746582e1
5.7547194e0 -1.5919803e0 1.9015381e1 1.9015381e1
5.9996094e0 -1.5919803e0 2.1404114e1 2.1404114e1

-6.0e0 -1.3470903e0 4.565291e1 4.565291e1
-5.75511e0 -1.3470903e0 4.2284425e1 4.2284425e1
-5.51022e0 -1.3470903e0 3.9035875e1 3.9035875e1
-5.26533e0 -1.3470903e0 3.5907274e1 3.5907274e1
-5.02044e0 -1.3470903e0 3.2898622e1 3.2898622e1
-4.7755501e0 -1.3470903e0 3.0009904e1 3.0009904e1
-4.5306601e0 -1.3470903e0 2.7241106e1 2.7241106e1
-4.2857701e0 -1.3470903e0 2.4592271e1 2.4592271e1
-4.0408801e0 -1.3470903e0 2.2063387e1 2.2063387e1
-3.7959901e0 -1.3470903e0 1.9654436e1 1.9654436e1
-3.5511002e0 -1.3470903e0 1.7365419e1 1.7365419e1
-3.3062102e0 -1.3470903e0 1.5196352e1 1.5196352e1
-3.0613202e0 -1.3470903e0 1.3147234e1 1.3147234e1
-2.8164302e0 -1.3470903e0 1.121805e1 1.121805e1
-2.5715402e0 -1.3470903e0 9.408815e0 9.408815e0
-2.3266502e0 -1.3470903e0 7.719499e0 7.719499e0
-2.0817603e0 -1.3470903e0 6.1501524e0 6.1501524e0
-1.8368703e0 -1.3470903e0 4.7007399e0 4.7007399e0
-1.5919803e0 -1.3470903e0 3.371269e0 3.371269e0
-1.3470903e0 -1.3470903e0 2.1617415e0 2.1617415e0
-1.1022003e0 -1.3470903e0 1.0721556e0 1.0721556e0
-8.573103e-1 -1.3470903e0 1.025114e-1 1.025114e-1
-6.124203e-1 -1.3470903e0 -7.471895e-1 -7.471895e-1
-3.675303e-1 -1.3470903e0 -1.4769502e0 -1.4769502e0
-1.226403e-1 -1.3470903e0 -2.0867708e0 -2.0867708e0
1.222497e-1 -1.3470903e0 -2.5766446e0 -2.5766446e0
3.671397e-1 -1.3470903e0 -2.9465779e0 -2.9465779e0
6.120297e-1 -1.3470903e0 -3.1965692e0 -3.1965692e0
8.569197e-1 -1.3470903e0 -3.3266183e0 -3.3266183e0
1.1018097e0 -1.3470903e0 -3.3367252e0 -3.3367252e0
1.3466997e0 -1.3470903e0 -3.2268896e0 -3.2268896e0
1.5915897e0 -1.3470903e0 -2.997112e0 -2.997112e0
1.8364796e0 -1.3470903e0 -2.647392e0 -2.647392e0
2.0813696e0 -1.3470903e0 -2.1777315e0 -2.1777315e0
2.3262596e0 -1.3470903e0 -1.5881274e0 -1.5881274e0
2.5711496e0 -1.3470903e0 -8.785768e-1 -8.785768e-1
2.8160396e0 -1.3470903e0 -4.90892e-2 -4.90892e-2
3.0609296e0 -1.3470903e0 9.003416e-1 9.003416e-1
3.3058195e0 -1.3470903e0 1.9697142e0 1.9697142e0
3.5507095e0 -1.3470903e0 3.1590285e0 3.1590285e0
3.7955995e0 -1.3470903e0 4.468286e0 4.468286e0
4.0404895e0 -1.3470903e0 5.8974837e0 5.8974837e0
4.2853795e0 -1.3470903e0 7.446626e0 7.446626e0
4.5302695e0 -1.3470903e0 9.115709e0 9.115709e0
4.7751595e0 -1.3470903e0 1.0904741e1 1.0904741e1
5.0200494e0 -1.3470903e0 1.2813707e1 1.2813707e1
5.2649394e0 -1.3470903e0 1.4842622e1 1.4842622e1
5.5098294e0 -1.3470903e0 1.6991472e1 1.6991472e1
5.7547194e0 -1.3470903e0 1.926027e1 1.926027e1
5.9996094e0 -1.3470903e0 2.1649004e1 2.1649004e1

-6.0e0 -1.1022003e0 4.58978e1 4.58978e1
-5.75511e0 -1.1022003e0 4.2529315e1 4.2529315e1
-5.51022e0 -1.1022003e0 3.9280765e1 3.9280765e1
-5.26533e0 -1.1022003e0 3.6152164e1 3.6152164e1
-5.02044e0 -1.1022003e0 3.3143512e1 3.3143512e1
-4.7755501e0 -1.1022003e0 3.0254794e1 3.0254794e1
-4.5306601e0 -1.1022003e0 2.7485995e1 2.7485995e1
-4.2857701e0 -1.1022003e0 2.4837161e1 2.4837161e1
-4.0408801e0 -1.1022003e0 2.2308276e1 2.2308276e1
-3.7959901e0 -1.1022003e0 1.9899326e1 1.9899326e1
-3.5511002e0 -1.1022003e0 1.7610309e1 1.7610309e1
-3.3062102e0 -1.1022003e0 1.5441241e1 1.5441241e1
-3.0613202e0 -1.1022003e0 1.3392123e1 1.3392123e1
-2.8164302e0 -1.1022003e0 1.146294e1 1.146294e1
-2.5715402e0 -1.1022003e0 9.653705e0 9.653705e0
-2.3266502e0 -1.1022003e0 7.964389e0 7.964389e0
-2.0817603e0 -1.1022003e0 6.3950424e0 6.3950424e0
-1.8368703e0 -1.1022003e0 4.9456299e0 4.9456299e0
-1.5919803e0 -1.1022003e0 3.616159e0 3.616159e0
-1.3470903e0 -1.1022003e0 2.4066315e0 2.4066315e0
-1.1022003e0 -1.1022003e0 1.3170456e0 1.3170456e0
-8.573103e-1 -1.1022003e0 3.474014e-1 3.474014e-1
-6.124203e-1 -1.1022003e0 -5.022995e-1 -5.022995e-1
-3.675303e-1 -1.1022003e0 -1.2320602e0 -1.2320602e0
-1.226403e-1 -1.1022003e0 -1.8418808e0 -1.8418808e0
1.222497e-1 -1.1022003e0 -2.3317545e0 -2.3317545e0
3.671397e-1 -1.1022003e0 -2.7016881e0 -2.7016881e0
6.120297e-1 -1.1022003e0 -2.9516791e0 -2.9516791e0
8.569197e-1 -1.1022003e0 -3.0817284e0 -3.0817284e0
1.1018097e0 -1.1022003e0 -3.0918352e0 -3.0918352e0
1.3466997e0 -1.1022003e0 -2.9819997e0 -2.9819997e0
1.5915897e0 -1.1022003e0 -2.752222e0 -2.752222e0
1.8364796e0 -1.1022003e0 -2.402502e0 -2.402502e0
2.0813696e0 -1.1022003e0 -1.9328416e0 -1.9328416e0
2.3262596e0 -1.1022003e0 -1.3432373e0 -1.3432373e0
2.5711496e0 -1.1022003e0 -6.336868e-1 -6.336868e-1
2.8160396e0 -1.1022003e0 1.958008e-1 1.958008e-1
3.0609296e0 -1.1022003e0 1.1452316e0 1.1452316e0
3.3058195e0 -1.1022003e0 2.2146042e0 2.2146042e0
3.5507095e0 -1.1022003e0 3.4039185e0 3.4039185e0
3.7955995e0 -1.1022003e0 4.713176e0 4.713176e0
4.0404895e0 -1.1022003e0 6.1423737e0 6.1423737e0
4.2853795e0 -1.1022003e0 7.691516e0 7.691516e0
4.5302695e0 -1.1022003e0 9.360599e0 9.360599e0
4.7751595e0 -1.1022003e0 1.114963e1 1.114963e1
5.0200494e0 -1.1022003e0 1.3058597e1 1.3058597e1
5.2649394e0 -1.1022003e0 1.5087512e1 1.5087512e1
5.5098294e0 -1.1022003e0 1.7236362e1 1.7236362e1
5.7547194e0 -1.1022003e0 1.950516e1 1.950516e1
5.9996094e0 -1.1022003e0 2.1893893e1 2.1893893e1

-6.0e0 -8.573103e-1 4.6142691e1 4.6142691e1
-5.75511e0 -8.573103e-1 4.2774207e1 4.2774207e1
-5.51022e0 -8.573103e-1 3.9525656e1 3.9525656e1
-5.26533e0 -8.573103e-1 3.6397055e1 3.6397055e1
-5.02044e0 -8.573103e-1 3.3388403e1 3.3388403e1
-4.7755501e0 -8.573103e-1 3.0499686e1 3.0499686e1
-4.5306601e0 -8.573103e-1 2.7730887e1 2.7730887e1
-4.2857701e0 -8.573103e-1 2.5082053e1 2.5082053e1
-4.0408801e0 -8.573103e-1 2.2553168e1 2.2553168e1
-3.7959901e0 -8.573103e-1 2.0144217e1 2.0144217e1
-3.5511002e0 -8.573103e-1 1.78552e1 1.78552e1
-3.3062102e0 -8.573103e-1 1.5686133e1 1.5686133e1
-3.0613202e0 -8.573103e-1 1.3637015e1 1.3637015e1
-2.8164302e0 -8.573103e-1 1.1707831e1 1.1707831e1
-2.5715402e0 -8.573103e-1 9.898596e0 9.898596e0
-2.3266502e0 -8.573103e-1 8.20928e0 8.20928e0
-2.0817603e0 -8.573103e-1 6.6399326e0 6.6399326e0
-1.8368703e0 -8.573103e-1 5.19052e0 5.19052e0
-1.5919803e0 -8.573103e-1 3.8610492e0 3.8610492e0
-1.3470903e0 -8.573103e-1 2.6515216e0 2.6515216e0
-1.1022003e0 -8.573103e-1 1.5619357e0 1.5619357e0
-8.573103e-1 -8.573103e-1 5.922916e-1 5.922916e-1
-6.124203e-1 -8.573103e-1 -2.574094e-1 -2.574094e-1
-3.675303e-1 -8.573103e-1 -9.871701e-1 -9.871701e-1
-1.226403e-1 -8.573103e-1 -1.5969908e0 -1.5969908e0
1.222497e-1 -8.573103e-1 -2.0868645e0 -2.0868645e0
3.671397e-1 -8.573103e-1 -2.456798e0 -2.456798e0
6.120297e-1 -8.573103e-1 -2.7067891e0 -2.7067891e0
8.569197e-1 -8.573103e-1 -2.8368382e0 -2.8368382e0
1.1018097e0 -8.573103e-1 -2.846945e0 -2.846945e0
1.3466997e0 -8.573103e-1 -2.7371095e0 -2.7371095e0
1.5915897e0 -8.573103e-1 -2.5073318e0 -2.5073318e0
1.8364796e0 -8.573103e-1 -2.157612e0 -2.157612e0
2.0813696e0 -8.573103e-1 -1.6879515e0 -1.6879515e0
2.3262596e0 -8.573103e-1 -1.0983473e0 -1.0983473e0
2.5711496e0 -8.573103e-1 -3.887967e-1 -3.887967e-1
2.8160396e0 -8.573103e-1 4.406909e-1 4.406909e-1
3.0609296e0 -8.573103e-1 1.3901218e0 1.3901218e0
3.3058195e0 -8.573103e-1 2.4594943e0 2.4594943e0
3.5507095e0 -8.573103e-1 3.6488086e0 3.6488086e0
3.7955995e0 -8.573103e-1 4.9580661e0 4.9580661e0
4.0404895e0 -8.573103e-1 6.3872638e0 6.3872638e0
4.2853795e0 -8.573103e-1 7.936407e0 7.936407e0
4.5302695e0 -8.573103e-1 9.60549e0 9.60549e0
4.7751595e0 -8.573103e-1 1.1394522e1 1.1394522e1
5.0200494e0 -8.573103e-1 1.3303488e1 1.3303488e1
5.2649394e0 -8.573103e-1 1.5332404e1 1.5332404e1
5.5098294e0 -8.573103e-1 1.7481253e1 1.7481253e1
5.7547194e0 -8.573103e-1 1.9750052e1 1.9750052e1
5.9996094e0 -8.573103e-1 2.2138785e1 2.2138785e1

-6.0e0 -6.124203e-1 4.6387581e1 4.6387581e1
-5.75511e0 -6.124203e-1 4.3019096e1 4.3019096e1
-5.51022e0 -6.124203e-1 3.9770546e1 3.9770546e1
-5.26533e0 -6.124203e-1 3.6641945e1 3.6641945e1
-5.02044e0 -6.124203e-1 3.3633293e1 3.3633293e1
-4.7755501e0 -6.124203e-1 3.0744576e1 3.0744576e1
-4.5306601e0 -6.124203e-1 2.7975777e1 2.7975777e1
-4.2857701e0 -6.124203e-1 2.5326942e1 2.5326942e1
-4.0408801e0 -6.124203e-1 2.2798058e1 2.2798058e1
-3.7959901e0 -6.124203e-1 2.0389107e1 2.0389107e1
-3.5511002e0 -6.124203e-1 1.810009e1 1.810009e1
-3.3062102e0 -6.124203e-1 1.5931023e1 1.5931023e1
-3.0613202e0 -6.124203e-1 1.3881905e1 1.3881905e1
-2.8164302e0 -6.124203e-1 1.195272e1 1.195272e1
-2.5715402e0 -6.124203e-1 1.0143486e1 1.0143486e1
-2.3266502e0 -6.124203e-1 8.45417e0 8.45417e0
-2.0817603e0 -6.124203e-1 6.8848225e0 6.8848225e0
-1.8368703e0 -6.124203e-1 5.43541e0 5.43541e0
-1.5919803e0 -6.124203e-1 4.1059392e0 4.1059392e0
-1.3470903e0 -6.124203e-1 2.8964116e0 2.8964116e0
-1.1022003e0 -6.124203e-1 1.8068257e0 1.8068257e0
-8.573103e-1 -6.124203e-1 8.371815e-1 8.371815e-1
-6.124203e-1 -6.124203e-1 -1.25194e-2 -1.25194e-2
-3.675303e-1 -6.124203e-1 -7.422801e-1 -7.422801e-1
-1.226403e-1 -6.124203e-1 -1.3521008e0 -1.3521008e0
1.222497e-1 -6.124203e-1 -1.8419746e0 -1.8419746e0
3.671397e-1 -6.124203e-1 -2.211908e0 -2.211908e0
6.120297e-1 -6.124203e-1 -2.4618991e0 -2.4618991e0
8.569197e-1 -6.124203e-1 -2.5919482e0 -2.5919482e0
1.1018097e0 -6.124203e-1 -2.602055e0 -2.602055e0
1.3466997e0 -6.124203e-1 -2.4922195e0 -2.4922195e0
1.5915897e0 -6.124203e-1 -2.2624419e0 -2.2624419e0
1.8364796e0 -6.124203e-1 -1.9127222e0 -1.9127222e0
2.0813696e0 -6.124203e-1 -1.4430615e0 -1.4430615e0
2.3262596e0 -6.124203e-1 -8.534572e-1 -8.534572e-1
2.5711496e0 -6.124203e-1 -1.439067e-1 -1.439067e-1
2.8160396e0 -6.124203e-1 6.855809e-1 6.855809e-1
3.0609296e0 -6.124203e-1 1.6350117e0 1.6350117e0
3.3058195e0 -6.124203e-1 2.7043843e0 2.7043843e0
3.5507095e0 -6.124203e-1 3.8936986e0 3.8936986e0
3.7955995e0 -6.124203e-1 5.2029561e0 5.2029561e0
4.0404895e0 -6.124203e-1 6.6321538e0 6.6321538e0
4.2853795e0 -6.124203e-1 8.181297e0 8.181297e0
4.5302695e0 -6.124203e-1 9.85038e0 9.85038e0
4.7751595e0 -6.124203e-1 1.1639412e1 1.1639412e1
5.0200494e0 -6.124203e-1 1.3548378e1 1.3548378e1
5.2649394e0 -6.124203e-1 1.5577293e1 1.5577293e1
5.5098294e0 -6.124203e-1 1.7726143e1 1.7726143e1
5.7547194e0 -6.124203e-1 1.9994942e1 1.9994942e1
5.9996094e0 -6.124203e-1 2.2383675e1 2.2383675e1

-6.0e0 -3.675303e-1 4.663247e1 4.663247e1
-5.75511e0 -3.675303e-1 4.3263986e1 4.3263986e1
-5.51022e0 -3.675303e-1 4.0015436e1 4.0015436e1
-5.26533e0 -3.675303e-1 3.6886835e1 3.6886835e1
-5.02044e0 -3.675303e-1 3.3878183e1 3.3878183e1
-4.7755501e0 -3.675303e-1 3.0989465e1 3.0989465e1
-4.5306601e0 -3.675303e-1 2.8220667e1 2.8220667e1
-4.2857701e0 -3.675303e-1 2.5571832e1 2.5571832e1
-4.0408801e0 -3.675303e-1 2.3042947e1 2.3042947e1
-3.7959901e0 -3.675303e-1 2.0633997e1 2.0633997e1
-3.5511002e0 -3.675303e-1 1.834498e1 1.834498e1
-3.3062102e0 -3.675303e-1 1.6175912e1 1.6175912e1
-3.0613202e0 -3.675303e-1 1.4126794e1 1.4126794e1
-2.8164302e0 -3.675303e-1 1.219761e1 1.219761e1
-2.5715402e0 -3.675303e-1 1.0388376e1 1.0388376e1
-2.3266502e0 -3.675303e-1 8.69906e0 8.69906e0
-2.0817603e0 -3.675303e-1 7.1297125e0 7.1297125e0
-1.8368703e0 -3.675303e-1 5.6803e0 5.6803e0
-1.5919803e0 -3.675303e-1 4.3508292e0 4.3508292e0
-1.3470903e0 -3.675303e-1 3.1413016e0 3.1413016e0
-1.1022003e0 -3.675303e-1 2.0517157e0 2.0517157e0
-8.573103e-1 -3.675303e-1 1.0820715e0 1.0820715e0
-6.124203e-1 -3.675303e-1 2.323706e-1 2.323706e-1
-3.675303e-1 -3.675303e-1 -4.973901e-1 -4.973901e-1
-1.226403e-1 -3.675303e-1 -1.1072107e0 -1.1072107e0
1.222497e-1 -3.675303e-1 -1.5970847e0 -1.5970847e0
3.671397e-1 -3.675303e-1 -1.9670181e0 -1.9670181e0
6.120297e-1 -3.675303e-1 -2.2170091e0 -2.2170091e0
8.569197e-1 -3.675303e-1 -2.3470583e0 -2.3470583e0
1.1018097e0 -3.675303e-1 -2.357165e0 -2.357165e0
1.3466997e0 -3.675303e-1 -2.2473296e0 -2.2473296e0
1.5915897e0 -3.675303e-1 -2.0175519e0 -2.0175519e0
1.8364796e0 -3.675303e-1 -1.6678322e0 -1.6678322e0
2.0813696e0 -3.675303e-1 -1.1981715e0 -1.1981715e0
2.3262596e0 -3.675303e-1 -6.085672e-1 -6.085672e-1
2.5711496e0 -3.675303e-1 1.009833e-1 1.009833e-1
2.8160396e0 -3.675303e-1 9.304709e-1 9.304709e-1
3.0609296e0 -3.675303e-1 1.8799017e0 1.8799017e0
3.3058195e0 -3.675303e-1 2.9492743e0 2.9492743e0
3.5507095e0 -3.675303e-1 4.1385886e0 4.1385886e0
3.7955995e0 -3.675303e-1 5.447846e0 5.447846e0
4.0404895e0 -3.675303e-1 6.8770438e0 6.8770438e0
4.2853795e0 -3.675303e-1 8.426187e0 8.426187e0
4.5302695e0 -3.675303e-1 1.009527e1 1.009527e1
4.7751595e0 -3.675303e-1 1.1884302e1 1.1884302e1
5.0200494e0 -3.675303e-1 1.3793268e1 1.3793268e1
5.2649394e0 -3.675303e-1 1.5822183e1 1.5822183e1
5.5098294e0 -3.675303e-1 1.7971033e1 1.7971033e1
5.7547194e0 -3.675303e-1 2.0239832e1 2.0239832e1
5.9996094e0 -3.675303e-1 2.2628564e1 2.2628564e1

-6.0e0 -1.226403e-1 4.687736e1 4.687736e1
-5.75511e0 -1.226403e-1 4.3508876e1 4.3508876e1
-5.51022e0 -1.226403e-1 4.0260326e1 4.0260326e1
-5.26533e0 -1.226403e-1 3.7131725e1 3.7131725e1
-5.02044e0 -1.226403e-1 3.4123073e1 3.4123073e1
-4.7755501e0 -1.226403e-1 3.1234355e1 3.1234355e1
-4.5306601e0 -1.226403e-1 2.8465556e1 2.8465556e1
-4.2857701e0 -1.226403e-1 2.5816722e1 2.5816722e1
-4.0408801e0 -1.226403e-1 2.3287837e1 2.3287837e1
-3.7959901e0 -1.226403e-1 2.0878886e1 2.0878886e1
-3.5511002e0 -1.226403e-1 1.858987e1 1.858987e1
-3.3062102e0 -1.226403e-1 1.6420802e1 1.6420802e1
-3.0613202e0 -1.226403e-1 1.4371684e1 1.4371684e1
-2.8164302e0 -1.226403e-1 1.24425e1 1.24425e1
-2.5715402e0 -1.226403e-1 1.0633266e1 1.0633266e1
-2.3266502e0 -1.226403e-1 8.94395e0 8.94395e0
-2.0817603e0 -1.226403e-1 7.3746025e0 7.3746025e0
-1.8368703e0 -1.226403e-1 5.92519e0 5.92519e0
-1.5919803e0 -1.226403e-1 4.5957191e0 4.5957191e0
-1.3470903e0 -1.226403e-1 3.3861916e0 3.3861916e0
-1.1022003e0 -1.226403e-1 2.2966057e0 2.2966057e0
-8.573103e-1 -1.226403e-1 1.3269615e0 1.3269615e0
-6.124203e-1 -1.226403e-1 4.772606e-1 4.772606e-1
-3.675303e-1 -1.226403e-1 -2.525002e-1 -2.525002e-1
-1.226403e-1 -1.226403e-1 -8.623207e-1 -8.623207e-1
1.222497e-1 -1.226403e-1 -1.3521947e0 -1.3521947e0
3.671397e-1 -1.226403e-1 -1.7221281e0 -1.7221281e0
6.120297e-1 -1.226403e-1 -1.9721193e0 -1.9721193e0
8.569197e-1 -1.226403e-1 -2.1021683e0 -2.1021683e0
1.1018097e0 -1.226403e-1 -2.1122751e0 -2.1122751e0
1.3466997e0 -1.226403e-1 -2.0024396e0 -2.0024396e0
1.5915897e0 -1.226403e-1 -1.772662e0 -1.772662e0
1.8364796e0 -1.226403e-1 -1.4229422e0 -1.4229422e0
2.0813696e0 -1.226403e-1 -9.532814e-1 -9.532814e-1
2.3262596e0 -1.226403e-1 -3.636772e-1 -3.636772e-1
2.5711496e0 -1.226403e-1 3.458733e-1 3.458733e-1
2.8160396e0 -1.226403e-1 1.1753609e0 1.1753609e0
3.0609296e0 -1.226403e-1 2.1247917e0 2.1247917e0
3.3058195e0 -1.226403e-1 3.1941643e0 3.1941643e0
3.5507095e0 -1.226403e-1 4.3834785e0 4.3834785e0
3.7955995e0 -1.226403e-1 5.692736e0 5.692736e0
4.0404895e0 -1.226403e-1 7.1219337e0 7.1219337e0
4.2853795e0 -1.226403e-1 8.671077e0 8.671077e0
4.5302695e0 -1.226403e-1 1.034016e1 1.034016e1
4.7751595e0 -1.226403e-1 1.2129192e1 1.2129192e1
5.0200494e0 -1.226403e-1 1.4038158e1 1.4038158e1
5.2649394e0 -1.226403e-1 1.6067073e1 1.6067073e1
5.5098294e0 -1.226403e-1 1.8215923e1 1.8215923e1
5.7547194e0 -1.226403e-1 2.0484721e1 2.0484721e1
5.9996094e0 -1.226403e-1 2.2873454e1 2.2873454e1

-6.0e0 1.222497e-1 4.7122249e1 4.7122249e1
-5.75511e0 1.222497e-1 4.3753764e1 4.3753764e1
-5.51022e0 1.222497e-1 4.0505214e1 4.0505214e1
-5.26533e0 1.222497e-1 3.7376613e1 3.7376613e1
-5.02044e0 1.222497e-1 3.4367961e1 3.4367961e1
-4.7755501e0 1.222497e-1 3.1479243e1 3.1479243e1
-4.5306601e0 1.222497e-1 2.8710445e1 2.8710445e1
-4.2857701e0 1.222497e-1 2.606161e1 2.606161e1
-4.0408801e0 1.222497e-1 2.3532726e1 2.3532726e1
-3.7959901e0 1.222497e-1 2.1123775e1 2.1123775e1
-3.5511002e0 1.222497e-1 1.8834758e1 1.8834758e1
-3.3062102e0 1.222497e-1 1.666569e1 1.666569e1
-3.0613202e0 1.222497e-1 1.4616573e1 1.4616573e1
-2.8164302e0 1.222497e-1 1.2687389e1 1.2687389e1
-2.5715402e0 1.222497e-1 1.0878154e1 1.0878154e1
-2.3266502e0 1.222497e-1 9.188838e0 9.188838e0
-2.0817603e0 1.222497e-1 7.6194923e0 7.6194923e0
-1.8368703e0 1.222497e-1 6.1700798e0 6.1700798e0
-1.5919803e0 1.222497e-1 4.840609e0 4.840609e0
-1.3470903e0 1.222497e-1 3.6310814e0 3.6310814e0
-1.1022003e0 1.222497e-1 2.5414955e0 2.5414955e0
-8.573103e-1 1.222497e-1 1.5718513e0 1.5718513e0
-6.124203e-1 1.222497e-1 7.221504e-1 7.221504e-1
-3.675303e-1 1.222497e-1 -7.6103e-3 -7.6103e-3
-1.226403e-1 1.222497e-1 -6.174309e-1 -6.174309e-1
1.222497e-1 1.222497e-1 -1.1073047e0 -1.1073047e0
3.671397e-1 1.222497e-1 -1.4772382e0 -1.4772382e0
6.120297e-1 1.222497e-1 -1.7272293e0 -1.7272293e0
8.569197e-1 1.222497e-1 -1.8572783e0 -1.8572783e0
1.1018097e0 1.222497e-1 -1.8673851e0 -1.8673851e0
1.3466997e0 1.222497e-1 -1.7575497e0 -1.7575497e0
1.5915897e0 1.222497e-1 -1.527772e0 -1.527772e0
1.8364796e0 1.222497e-1 -1.1780522e0 -1.1780522e0
2.0813696e0 1.222497e-1 -7.083916e-1 -7.083916e-1
2.3262596e0 1.222497e-1 -1.187874e-1 -1.187874e-1
2.5711496e0 1.222497e-1 5.907631e-1 5.907631e-1
2.8160396e0 1.222497e-1 1.4202507e0 1.4202507e0
3.0609296e0 1.222497e-1 2.3696815e0 2.3696815e0
3.3058195e0 1.222497e-1 3.4390541e0 3.4390541e0
3.5507095e0 1.222497e-1 4.6283684e0 4.6283684e0
3.7955995e0 1.222497e-1 5.9376259e0 5.9376259e0
4.0404895e0 1.222497e-1 7.3668236e0 7.3668236e0
4.2853795e0 1.222497e-1 8.915965e0 8.915965e0
4.5302695e0 1.222497e-1 1.0585048e1 1.0585048e1
4.7751595e0 1.222497e-1 1.237408e1 1.237408e1
5.0200494e0 1.222497e-1 1.4283046e1 1.4283046e1
5.2649394e0 1.222497e-1 1.6311961e1 1.6311961e1
5.5098294e0 1.222497e-1 1.8460811e1 1.8460811e1
5.7547194e0 1.222497e-1 2.072961e1 2.072961e1
5.9996094e0 1.222497e-1 2.3118343e1 2.3118343e1

-6.0e0 3.671397e-1 4.7367139e1 4.7367139e1
-5.75511e0 3.671397e-1 4.3998654e1 4.3998654e1
-5.51022e0 3.671397e-1 4.0750104e1 4.0750104e1
-5.26533e0 3.671397e-1 3.7621503e1 3.7621503e1
-5.02044e0 3.671397e-1 3.4612851e1 3.4612851e1
-4.7755501e0 3.671397e-1 3.1724133e1 3.1724133e1
-4.5306601e0 3.671397e-1 2.8955334e1 2.8955334e1
-4.2857701e0 3.671397e-1 2.63065e1 2.63065e1
-4.0408801e0 3.671397e-1 2.3777615e1 2.3777615e1
-3.7959901e0 3.671397e-1 2.1368665e1 2.1368665e1
-3.5511002e0 3.671397e-1 1.9079648e1 1.9079648e1
-3.3062102e0 3.671397e-1 1.691058e1 1.691058e1
-3.0613202e0 3.671397e-1 1.4861462e1 1.4861462e1
-2.8164302e0 3.671397e-1 1.2932278e1 1.2932278e1
-2.5715402e0 3.671397e-1 1.1123044e1 1.1123044e1
-2.3266502e0 3.671397e-1 9.433728e0 9.433728e0
-2.0817603e0 3.671397e-1 7.8643823e0 7.8643823e0
-1.8368703e0 3.671397e-1 6.4149698e0 6.4149698e0
-1.5919803e0 3.671397e-1 5.085499e0 5.085499e0
-1.3470903e0 3.671397e-1 3.8759714e0 3.8759714e0
-1.1022003e0 3.671397e-1 2.7863855e0 2.7863855e0
-8.573103e-1 3.671397e-1 1.8167413e0 1.8167413e0
-6.124203e-1 3.671397e-1 9.670404e-1 9.670404e-1
-3.675303e-1 3.671397e-1 2.372797e-1 2.372797e-1
-1.226403e-1 3.671397e-1 -3.725409e-1 -3.725409e-1
1.222497e-1 3.671397e-1 -8.624146e-1 -8.624146e-1
3.671397e-1 3.671397e-1 -1.2323482e0 -1.2323482e0
6.120297e-1 3.671397e-1 -1.4823393e0 -1.4823393e0
8.569197e-1 3.671397e-1 -1.6123883e0 -1.6123883e0
1.1018097e0 3.671397e-1 -1.6224951e0 -1.6224951e0
1.3466997e0 3.671397e-1 -1.5126598e0 -1.5126598e0
1.5915897e0 3.671397e-1 -1.2828821e0 -1.2828821e0
1.8364796e0 3.671397e-1 -9.331621e-1 -9.331621e-1
2.0813696e0 3.671397e-1 -4.635016e-1 -4.635016e-1
2.3262596e0 3.671397e-1 1.261026e-1 1.261026e-1
2.5711496e0 3.671397e-1 8.35653e-1 8.35653e-1
2.8160396e0 3.671397e-1 1.6651407e0 1.6651407e0
3.0609296e0 3.671397e-1 2.6145715e0 2.6145715e0
3.3058195e0 3.671397e-1 3.6839441e0 3.6839441e0
3.5507095e0 3.671397e-1 4.8732584e0 4.8732584e0
3.7955995e0 3.671397e-1 6.1825159e0 6.1825159e0
4.0404895e0 3.671397e-1 7.6117136e0 7.6117136e0
4.2853795e0 3.671397e-1 9.160855e0 9.160855e0
4.5302695e0 3.671397e-1 1.0829938e1 1.0829938e1
4.7751595e0 3.671397e-1 1.261897e1 1.261897e1
5.0200494e0 3.671397e-1 1.4527936e1 1.4527936e1
5.2649394e0 3.671397e-1 1.6556851e1 1.6556851e1
5.5098294e0 3.671397e-1 1.87057e1 1.87057e1
5.7547194e0 3.671397e-1 2.09745e1 2.09745e1
5.9996094e0 3.671397e-1 2.3363232e1 2.3363232e1

-6.0e0 6.120297e-1 4.7612029e1 4.7612029e1
-5.75511e0 6.120297e-1 4.4243544e1 4.4243544e1
-5.51022e0 6.120297e-1 4.0994994e1 4.0994994e1
-5.26533e0 6.120297e-1 3.7866393e1 3.7866393e1
-5.02044e0 6.120297e-1 3.4857741e1 3.4857741e1
-4.7755501e0 6.120297e-1 3.1969023e1 3.1969023e1
-4.5306601e0 6.120297e-1 2.9200224e1 2.9200224e1
-4.2857701e0 6.120297e-1 2.655139e1 2.655139e1
-4.0408801e0 6.120297e-1 2.4022505e1 2.4022505e1
-3.7959901e0 6.120297e-1 2.1613554e1 2.1613554e1
-3.5511002e0 6.120297e-1 1.9324538e1 1.9324538e1
-3.3062102e0 6.120297e-1 1.715547e1 1.715547e1
-3.0613202e0 6.120297e-1 1.5106352e1 1.5106352e1
-2.8164302e0 6.120297e-1 1.3177168e1 1.3177168e1
-2.5715402e0 6.120297e-1 1.1367934e1 1.1367934e1
-2.3266502e0 6.120297e-1 9.678618e0 9.678618e0
-2.0817603e0 6.120297e-1 8.109273e0 8.109273e0
-1.8368703e0 6.120297e-1 6.6598598e0 6.6598598e0
-1.5919803e0 6.120297e-1 5.330389e0 5.330389e0
-1.3470903e0 6.120297e-1 4.1208614e0 4.1208614e0
-1.1022003e0 6.120297e-1 3.0312755e0 3.0312755e0
-8.573103e-1 6.120297e-1 2.0616313e0 2.0616313e0
-6.124203e-1 6.120297e-1 1.2119304e0 1.2119304e0
-3.675303e-1 6.120297e-1 4.821696e-1 4.821696e-1
-1.226403e-1 6.120297e-1 -1.276509e-1 -1.276509e-1
1.222497e-1 6.120297e-1 -6.175246e-1 -6.175246e-1
3.671397e-1 6.120297e-1 -9.87458e-1 -9.87458e-1
6.120297e-1 6.120297e-1 -1.2374493e0 -1.2374493e0
8.569197e-1 6.120297e-1 -1.3674983e0 -1.3674983e0
1.1018097e0 6.120297e-1 -1.3776051e0 -1.3776051e0
1.3466997e0 6.120297e-1 -1.2677698e0 -1.2677698e0
1.5915897e0 6.120297e-1 -1.0379921e0 -1.0379921e0
1.8364796e0 6.120297e-1 -6.882721e-1 -6.882721e-1
2.0813696e0 6.120297e-1 -2.186116e-1 -2.186116e-1
2.3262596e0 6.120297e-1 3.709926e-1 3.709926e-1
2.5711496e0 6.120297e-1 1.080543e0 1.080543e0
2.8160396e0 6.120297e-1 1.9100307e0 1.9100307e0
3.0609296e0 6.120297e-1 2.8594615e0 2.8594615e0
3.3058195e0 6.120297e-1 3.928834e0 3.928834e0
3.5507095e0 6.120297e-1 5.1181483e0 5.1181483e0
3.7955995e0 6.120297e-1 6.4274059e0 6.4274059e0
4.0404895e0 6.120297e-1 7.8566035e0 7.8566035e0
4.2853795e0 6.120297e-1 9.405745e0 9.405745e0
4.5302695e0 6.120297e-1 1.1074828e1 1.1074828e1
4.7751595e0 6.120297e-1 1.286386e1 1.286386e1
5.0200494e0 6.120297e-1 1.4772826e1 1.4772826e1
5.2649394e0 6.120297e-1 1.6801741e1 1.6801741e1
5.5098294e0 6.120297e-1 1.895059e1 1.895059e1
5.7547194e0 6.120297e-1 2.121939e1 2.121939e1
5.9996094e0 6.120297e-1 2.3608122e1 2.3608122e1

-6.0e0 8.569197e-1 4.7856918e1 4.7856918e1
-5.75511e0 8.569197e-1 4.4488434e1 4.4488434e1
-5.51022e0 8.569197e-1 4.1239883e1 4.1239883e1
-5.26533e0 8.569197e-1 3.8111282e1 3.8111282e1
-5.02044e0 8.569197e-1 3.510263e1 3.510263e1
-4.7755501e0 8.569197e-1 3.2213913e1 3.2213913e1
-4.5306601e0 8.569197e-1 2.9445114e1 2.9445114e1
-4.2857701e0 8.569197e-1 2.679628e1 2.679628e1
-4.0408801e0 8.569197e-1 2.4267395e1 2.4267395e1
-3.7959901e0 8.569197e-1 2.1858444e1 2.1858444e1
-3.5511002e0 8.569197e-1 1.9569427e1 1.9569427e1
-3.3062102e0 8.569197e-1 1.740036e1 1.740036e1
-3.0613202e0 8.569197e-1 1.5351242e1 1.5351242e1
-2.8164302e0 8.569197e-1 1.3422058e1 1.3422058e1
-2.5715402e0 8.569197e-1 1.1612823e1 1.1612823e1
-2.3266502e0 8.569197e-1 9.923508e0 9.923508e0
-2.0817603e0 8.569197e-1 8.354163e0 8.354163e0
-1.8368703e0 8.569197e-1 6.9047498e0 6.9047498e0
-1.5919803e0 8.569197e-1 5.575279e0 5.575279e0
-1.3470903e0 8.569197e-1 4.3657513e0 4.3657513e0
-1.1022003e0 8.569197e-1 3.2761655e0 3.2761655e0
-8.573103e-1 8.569197e-1 2.3065213e0 2.3065213e0
-6.124203e-1 8.569197e-1 1.4568204e0 1.4568204e0
-3.675303e-1 8.569197e-1 7.270596e-1 7.270596e-1
-1.226403e-1 8.569197e-1 1.17239e-1 1.17239e-1
1.222497e-1 8.569197e-1 -3.726346e-1 -3.726346e-1
3.671397e-1 8.569197e-1 -7.42568e-1 -7.42568e-1
6.120297e-1 8.569197e-1 -9.925592e-1 -9.925592e-1
8.569197e-1 8.569197e-1 -1.1226083e0 -1.1226083e0
1.1018097e0 8.569197e-1 -1.1327151e0 -1.1327151e0
1.3466997e0 8.569197e-1 -1.0228798e0 -1.0228798e0
1.5915897e0 8.569197e-1 -7.93102e-1 -7.93102e-1
1.8364796e0 8.569197e-1 -4.433821e-1 -4.433821e-1
2.0813696e0 8.569197e-1 2.62784e-2 2.62784e-2
2.3262596e0 8.569197e-1 6.158826e-1 6.158826e-1
2.5711496e0 8.569197e-1 1.325433e0 1.325433e0
2.8160396e0 8.569197e-1 2.1549207e0 2.1549207e0
3.0609296e0 8.569197e-1 3.1043515e0 3.1043515e0
3.3058195e0 8.569197e-1 4.173724e0 4.173724e0
3.5507095e0 8.569197e-1 5.3630383e0 5.3630383e0
3.7955995e0 8.569197e-1 6.6722958e0 6.6722958e0
4.0404895e0 8.569197e-1 8.101494e0 8.101494e0
4.2853795e0 8.569197e-1 9.650635e0 9.650635e0
4.5302695e0 8.569197e-1 1.1319717e1 1.1319717e1
4.7751595e0 8.569197e-1 1.310875e1 1.310875e1
5.0200494e0 8.569197e-1 1.5017715e1 1.5017715e1
5.2649394e0 8.569197e-1 1.7046631e1 1.7046631e1
5.5098294e0 8.569197e-1 1.919548e1 1.919548e1
5.7547194e0 8.569197e-1 2.1464279e1 2.1464279e1
5.9996094e0 8.569197e-1 2.3853012e1 2.3853012e1

-6.0e0 1.1018097e0 4.810181e1 4.810181e1
-5.75511e0 1.1018097e0 4.4733325e1 4.4733325e1
-5.51022e0 1.1018097e0 4.1484775e1 4.1484775e1
-5.26533e0 1.1018097e0 3.8356174e1 3.8356174e1
-5.02044e0 1.1018097e0 3.5347522e1 3.5347522e1
-4.7755501e0 1.1018097e0 3.2458804e1 3.2458804e1
-4.5306601e0 1.1018097e0 2.9690005e1 2.9690005e1
-4.2857701e0 1.1018097e0 2.7041171e1 2.7041171e1
-4.0408801e0 1.1018097e0 2.4512286e1 2.4512286e1
-3.7959901e0 1.1018097e0 2.2103336e1 2.2103336e1
-3.5511002e0 1.1018097e0 1.9814319e1 1.9814319e1
-3.3062102e0 1.1018097e0 1.7645251e1 1.7645251e1
-3.0613202e0 1.1018097e0 1.5596133e1 1.5596133e1
-2.8164302e0 1.1018097e0 1.366695e1 1.366695e1
-2.5715402e0 1.1018097e0 1.1857715e1 1.1857715e1
-2.3266502e0 1.1018097e0 1.0168399e1 1.0168399e1
-2.0817603e0 1.1018097e0 8.599052e0 8.599052e0
-1.8368703e0 1.1018097e0 7.1496399e0 7.1496399e0
-1.5919803e0 1.1018097e0 5.820169e0 5.820169e0
-1.3470903e0 1.1018097e0 4.6106415e0 4.6106415e0
-1.1022003e0 1.1018097e0 3.5210556e0 3.5210556e0
-8.573103e-1 1.1018097e0 2.5514114e0 2.5514114e0
-6.124203e-1 1.1018097e0 1.7017105e0 1.7017105e0
-3.675303e-1 1.1018097e0 9.719498e-1 9.719498e-1
-1.226403e-1 1.1018097e0 3.621292e-1 3.621292e-1
1.222497e-1 1.1018097e0 -1.277446e-1 -1.277446e-1
3.671397e-1 1.1018097e0 -4.97678e-1 -4.97678e-1
6.120297e-1 1.1018097e0 -7.476692e-1 -7.476692e-1
8.569197e-1 1.1018097e0 -8.777184e-1 -8.777184e-1
1.1018097e0 1.1018097e0 -8.878252e-1 -8.878252e-1
1.3466997e0 1.1018097e0 -7.779897e-1 -7.779897e-1
1.5915897e0 1.1018097e0 -5.48212e-1 -5.48212e-1
1.8364796e0 1.1018097e0 -1.984921e-1 -1.984921e-1
2.0813696e0 1.1018097e0 2.711685e-1 2.711685e-1
2.3262596e0 1.1018097e0 8.607727e-1 8.607727e-1
2.5711496e0 1.1018097e0 1.5703232e0 1.5703232e0
2.8160396e0 1.1018097e0 2.3998108e0 2.3998108e0
3.0609296e0 1.1018097e0 3.3492416e0 3.3492416e0
3.3058195e0 1.1018097e0 4.4186142e0 4.4186142e0
3.5507095e0 1.1018097e0 5.6079285e0 5.6079285e0
3.7955995e0 1.1018097e0 6.917186e0 6.917186e0
4.0404895e0 1.1018097e0 8.346384e0 8.346384e0
4.2853795e0 1.1018097e0 9.895526e0 9.895526e0
4.5302695e0 1.1018097e0 1.1564609e1 1.1564609e1
4.7751595e0 1.1018097e0 1.335364e1 1.335364e1
5.0200494e0 1.1018097e0 1.5262607e1 1.5262607e1
5.2649394e0 1.1018097e0 1.7291522e1 1.7291522e1
5.5098294e0 1.1018097e0 1.9440372e1 1.9440372e1
5.7547194e0 1.1018097e0 2.170917e1 2.170917e1
5.9996094e0 1.1018097e0 2.4097903e1 2.4097903e1

-6.0e0 1.3466997e0 4.83467e1 4.83467e1
-5.75511e0 1.3466997e0 4.4978215e1 4.4978215e1
-5.51022e0 1.3466997e0 4.1729665e1 4.1729665e1
-5.26533e0 1.3466997e0 3.8601064e1 3.8601064e1
-5.02044e0 1.3466997e0 3.5592412e1 3.5592412e1
-4.7755501e0 1.3466997e0 3.2703694e1 3.2703694e1
-4.5306601e0 1.3466997e0 2.9934895e1 2.9934895e1
-4.2857701e0 1.3466997e0 2.7286061e1 2.7286061e1
-4.0408801e0 1.3466997e0 2.4757176e1 2.4757176e1
-3.7959901e0 1.3466997e0 2.2348225e1 2.2348225e1
-3.5511002e0 1.3466997e0 2.0059209e1 2.0059209e1
-3.3062102e0 1.3466997e0 1.7890141e1 1.7890141e1
-3.0613202e0 1.3466997e0 1.5841023e1 1.5841023e1
-2.8164302e0 1.3466997e0 1.391184e1 1.391184e1
-2.5715402e0 1.3466997e0 1.2102605e1 1.2102605e1
-2.3266502e0 1.3466997e0 1.0413289e1 1.0413289e1
-2.0817603e0 1.3466997e0 8.843942e0 8.843942e0
-1.8368703e0 1.3466997e0 7.3945299e0 7.3945299e0
-1.5919803e0 1.3466997e0 6.065059e0 6.065059e0
-1.3470903e0 1.3466997e0 4.8555315e0 4.8555315e0
-1.1022003e0 1.3466997e0 3.7659456e0 3.7659456e0
-8.573103e-1 1.3466997e0 2.7963014e0 2.7963014e0
-6.124203e-1 1.3466997e0 1.9466005e0 1.9466005e0
-3.675303e-1 1.3466997e0 1.2168398e0 1.2168398e0
-1.226403e-1 1.3466997e0 6.070192e-1 6.070192e-1
1.222497e-1 1.3466997e0 1.171454e-1 1.171454e-1
3.671397e-1 1.3466997e0 -2.527881e-1 -2.527881e-1
6.120297e-1 1.3466997e0 -5.027792e-1 -5.027792e-1
8.569197e-1 1.3466997e0 -6.328284e-1 -6.328284e-1
1.1018097e0 1.3466997e0 -6.429352e-1 -6.429352e-1
1.3466997e0 1.3466997e0 -5.330997e-1 -5.330997e-1
1.5915897e0 1.3466997e0 -3.03322e-1 -3.03322e-1
1.8364796e0 1.3466997e0 4.63979e-2 4.63979e-2
2.0813696e0 1.3466997e0 5.160585e-1 5.160585e-1
2.3262596e0 1.3466997e0 1.1056627e0 1.1056627e0
2.5711496e0 1.3466997e0 1.8152132e0 1.8152132e0
2.8160396e0 1.3466997e0 2.6447008e0 2.6447008e0
3.0609296e0 1.3466997e0 3.5941316e0 3.5941316e0
3.3058195e0 1.3466997e0 4.6635042e0 4.6635042e0
3.5507095e0 1.3466997e0 5.8528185e0 5.8528185e0
3.7955995e0 1.3466997e0 7.162076e0 7.162076e0
4.0404895e0 1.3466997e0 8.591273e0 8.591273e0
4.2853795e0 1.3466997e0 1.0140416e1 1.0140416e1
4.5302695e0 1.3466997e0 1.1809499e1 1.1809499e1
4.7751595e0 1.3466997e0 1.359853e1 1.359853e1
5.0200494e0 1.3466997e0 1.5507497e1 1.5507497e1
5.2649394e0 1.3466997e0 1.7536412e1 1.7536412e1
5.5098294e0 1.3466997e0 1.9685262e1 1.9685262e1
5.7547194e0 1.3466997e0 2.195406e1 2.195406e1
5.9996094e0 1.3466997e0 2.4342793e1 2.4342793e1

-6.0e0 1.5915897e0 4.859159e1 4.859159e1
-5.75511e0 1.5915897e0 4.5223105e1 4.5223105e1
-5.51022e0 1.5915897e0 4.1974554e1 4.1974554e1
-5.26533e0 1.5915897e0 3.8845953e1 3.8845953e1
-5.02044e0 1.5915897e0 3.5837302e1 3.5837302e1
-4.7755501e0 1.5915897e0 3.2948584e1 3.2948584e1
-4.5306601e0 1.5915897e0 3.0179785e1 3.0179785e1
-4.2857701e0 1.5915897e0 2.7530951e1 2.7530951e1
-4.0408801e0 1.5915897e0 2.5002066e1 2.5002066e1
-3.7959901e0 1.5915897e0 2.2593115e1 2.2593115e1
-3.5511002e0 1.5915897e0 2.0304099e1 2.0304099e1
-3.3062102e0 1.5915897e0 1.8135031e1 1.8135031e1
-3.0613202e0 1.5915897e0 1.6085913e1 1.6085913e1
-2.8164302e0 1.5915897e0 1.4156729e1 1.4156729e1
-2.5715402e0 1.5915897e0 1.2347495e1 1.2347495e1
-2.3266502e0 1.5915897e0 1.0658179e1 1.0658179e1
-2.0817603e0 1.5915897e0 9.088832e0 9.088832e0
-1.8368703e0 1.5915897e0 7.6394199e0 7.6394199e0
-1.5919803e0 1.5915897e0 6.309949e0 6.309949e0
-1.3470903e0 1.5915897e0 5.1004214e0 5.1004214e0
-1.1022003e0 1.5915897e0 4.0108356e0 4.0108356e0
-8.573103e-1 1.5915897e0 3.0411914e0 3.0411914e0
-6.124203e-1 1.5915897e0 2.1914905e0 2.1914905e0
-3.675303e-1 1.5915897e0 1.4617297e0 1.4617297e0
-1.226403e-1 1.5915897e0 8.519092e-1 8.519092e-1
1.222497e-1 1.5915897e0 3.620354e-1 3.620354e-1
3.671397e-1 1.5915897e0 -7.8981e-3 -7.8981e-3
6.120297e-1 1.5915897e0 -2.578893e-1 -2.578893e-1
8.569197e-1 1.5915897e0 -3.879384e-1 -3.879384e-1
1.1018097e0 1.5915897e0 -3.980452e-1 -3.980452e-1
1.3466997e0 1.5915897e0 -2.882097e-1 -2.882097e-1
1.5915897e0 1.5915897e0 -5.8432e-2 -5.8432e-2
1.8364796e0 1.5915897e0 2.912878e-1 2.912878e-1
2.0813696e0 1.5915897e0 7.609485e-1 7.609485e-1
2.3262596e0 1.5915897e0 1.3505527e0 1.3505527e0
2.5711496e0 1.5915897e0 2.0601031e0 2.0601031e0
2.8160396e0 1.5915897e0 2.8895908e0 2.8895908e0
3.0609296e0 1.5915897e0 3.8390216e0 3.8390216e0
3.3058195e0 1.5915897e0 4.9083942e0 4.9083942e0
3.5507095e0 1.5915897e0 6.0977084e0 6.0977084e0
3.7955995e0 1.5915897e0 7.406966e0 7.406966e0
4.0404895e0 1.5915897e0 8.836163e0 8.836163e0
4.2853795e0 1.5915897e0 1.0385306e1 1.0385306e1
4.5302695e0 1.5915897e0 1.2054388e1 1.2054388e1
4.7751595e0 1.5915897e0 1.384342e1 1.384342e1
5.0200494e0 1.5915897e0 1.5752386e1 1.5752386e1
5.2649394e0 1.5915897e0 1.7781302e1 1.7781302e1
5.5098294e0 1.5915897e0 1.9930151e1 1.9930151e1
5.7547194e0 1.5915897e0 2.219895e1 2.219895e1
5.9996094e0 1.5915897e0 2.4587683e1 2.4587683e1

-6.0e0 1.8364796e0 4.8836479e1 4.8836479e1
-5.75511e0 1.8364796e0 4.5467995e1 4.5467995e1
-5.51022e0 1.8364796e0 4.2219444e1 4.2219444e1
-5.26533e0 1.8364796e0 3.9090843e1 3.9090843e1
-5.02044e0 1.8364796e0 3.6082191e1 3.6082191e1
-4.7755501e0 1.8364796e0 3.3193474e1 3.3193474e1
-4.5306601e0 1.8364796e0 3.0424675e1 3.0424675e1
-4.2857701e0 1.8364796e0 2.777584e1 2.777584e1
-4.0408801e0 1.8364796e0 2.5246956e1 2.5246956e1
-3.7959901e0 1.8364796e0 2.2838005e1 2.2838005e1
-3.5511002e0 1.8364796e0 2.0548988e1 2.0548988e1
-3.3062102e0 1.8364796e0 1.8379921e1 1.8379921e1
-3.0613202e0 1.8364796e0 1.6330803e1 1.6330803e1
-2.8164302e0 1.8364796e0 1.4401619e1 1.4401619e1
-2.5715402e0 1.8364796e0 1.2592384e1 1.2592384e1
-2.3266502e0 1.8364796e0 1.0903069e1 1.0903069e1
-2.0817603e0 1.8364796e0 9.333722e0 9.333722e0
-1.8368703e0 1.8364796e0 7.8843098e0 7.8843098e0
-1.5919803e0 1.8364796e0 6.554839e0 6.554839e0
-1.3470903e0 1.8364796e0 5.3453114e0 5.3453114e0
-1.1022003e0 1.8364796e0 4.2557256e0 4.2557256e0
-8.573103e-1 1.8364796e0 3.2860814e0 3.2860814e0
-6.124203e-1 1.8364796e0 2.4363805e0 2.4363805e0
-3.675303e-1 1.8364796e0 1.7066197e0 1.7066197e0
-1.226403e-1 1.8364796e0 1.0967992e0 1.0967992e0
1.222497e-1 1.8364796e0 6.069254e-1 6.069254e-1
3.671397e-1 1.8364796e0 2.369919e-1 2.369919e-1
6.120297e-1 1.8364796e0 -1.29993e-2 -1.29993e-2
8.569197e-1 1.8364796e0 -1.430484e-1 -1.430484e-1
1.1018097e0 1.8364796e0 -1.531552e-1 -1.531552e-1
1.3466997e0 1.8364796e0 -4.33197e-2 -4.33197e-2
1.5915897e0 1.8364796e0 1.86458e-1 1.86458e-1
1.8364796e0 1.8364796e0 5.361778e-1 5.361778e-1
2.0813696e0 1.8364796e0 1.0058385e0 1.0058385e0
2.3262596e0 1.8364796e0 1.5954427e0 1.5954427e0
2.5711496e0 1.8364796e0 2.3049931e0 2.3049931e0
2.8160396e0 1.8364796e0 3.1344807e0 3.1344807e0
3.0609296e0 1.8364796e0 4.0839116e0 4.0839116e0
3.3058195e0 1.8364796e0 5.1532841e0 5.1532841e0
3.5507095e0 1.8364796e0 6.3425984e0 6.3425984e0
3.7955995e0 1.8364796e0 7.651856e0 7.651856e0
4.0404895e0 1.8364796e0 9.081053e0 9.081053e0
4.2853795e0 1.8364796e0 1.0630196e1 1.0630196e1
4.5302695e0 1.8364796e0 1.2299278e1 1.2299278e1
4.7751595e0 1.8364796e0 1.408831e1 1.408831e1
5.0200494e0 1.8364796e0 1.5997276e1 1.5997276e1
5.2649394e0 1.8364796e0 1.8026192e1 1.8026192e1
5.5098294e0 1.8364796e0 2.0175041e1 2.0175041e1
5.7547194e0 1.8364796e0 2.244384e1 2.244384e1
5.9996094e0 1.8364796e0 2.4832573e1 2.4832573e1

-6.0e0 2.0813696e0 4.9081369e1 4.9081369e1
-5.75511e0 2.0813696e0 4.5712885e1 4.5712885e1
-5.51022e0 2.0813696e0 4.2464334e1 4.2464334e1
-5.26533e0 2.0813696e0 3.9335733e1 3.9335733e1
-5.02044e0 2.0813696e0 3.6327081e1 3.6327081e1
-4.7755501e0 2.0813696e0 3.3438364e1 3.3438364e1
-4.5306601e0 2.0813696e0 3.0669565e1 3.0669565e1
-4.2857701e0 2.0813696e0 2.802073e1 2.802073e1
-4.0408801e0 2.0813696e0 2.5491846e1 2.5491846e1
-3.7959901e0 2.0813696e0 2.3082895e1 2.3082895e1
-3.5511002e0 2.0813696e0 2.0793878e1 2.0793878e1
-3.3062102e0 2.0813696e0 1.8624811e1 1.8624811e1
-3.0613202e0 2.0813696e0 1.6575693e1 1.6575693e1
-2.8164302e0 2.0813696e0 1.4646509e1 1.4646509e1
-2.5715402e0 2.0813696e0 1.2837274e1 1.2837274e1
-2.3266502e0 2.0813696e0 1.1147958e1 1.1147958e1
-2.0817603e0 2.0813696e0 9.578612e0 9.578612e0
-1.8368703e0 2.0813696e0 8.129199e0 8.129199e0
-1.5919803e0 2.0813696e0 6.799729e0 6.799729e0
-1.3470903e0 2.0813696e0 5.5902014e0 5.5902014e0
-1.1022003e0 2.0813696e0 4.5006155e0 4.5006155e0
-8.573103e-1 2.0813696e0 3.5309714e0 3.5309714e0
-6.124203e-1 2.0813696e0 2.6812704e0 2.6812704e0
-3.675303e-1 2.0813696e0 1.9515097e0 1.9515097e0
-1.226403e-1 2.0813696e0 1.3416891e0 1.3416891e0
1.222497e-1 2.0813696e0 8.518153e-1 8.518153e-1
3.671397e-1 2.0813696e0 4.818819e-1 4.818819e-1
6.120297e-1 2.0813696e0 2.318907e-1 2.318907e-1
8.569197e-1 2.0813696e0 1.018416e-1 1.018416e-1
1.1018097e0 2.0813696e0 9.17348e-2 9.17348e-2
1.3466997e0 2.0813696e0 2.015703e-1 2.015703e-1
1.5915897e0 2.0813696e0 4.31348e-1 4.31348e-1
1.8364796e0 2.0813696e0 7.810678e-1 7.810678e-1
2.0813696e0 2.0813696e0 1.2507285e0 1.2507285e0
2.3262596e0 2.0813696e0 1.8403326e0 1.8403326e0
2.5711496e0 2.0813696e0 2.5498831e0 2.5498831e0
2.8160396e0 2.0813696e0 3.3793707e0 3.3793707e0
3.0609296e0 2.0813696e0 4.3288016e0 4.3288016e0
3.3058195e0 2.0813696e0 5.3981741e0 5.3981741e0
3.5507095e0 2.0813696e0 6.5874884e0 6.5874884e0
3.7955995e0 2.0813696e0 7.8967459e0 7.8967459e0
4.0404895e0 2.0813696e0 9.325943e0 9.325943e0
4.2853795e0 2.0813696e0 1.0875085e1 1.0875085e1
4.5302695e0 2.0813696e0 1.2544168e1 1.2544168e1
4.7751595e0 2.0813696e0 1.43332e1 1.43332e1
5.0200494e0 2.0813696e0 1.6242166e1 1.6242166e1
5.2649394e0 2.0813696e0 1.8271082e1 1.8271082e1
5.5098294e0 2.0813696e0 2.0419931e1 2.0419931e1
5.7547194e0 2.0813696e0 2.268873e1 2.268873e1
5.9996094e0 2.0813696e0 2.5077463e1 2.5077463e1

-6.0e0 2.3262596e0 4.9326259e1 4.9326259e1
-5.75511e0 2.3262596e0 4.5957774e1 4.5957774e1
-5.51022e0 2.3262596e0 4.2709224e1 4.2709224e1
-5.26533e0 2.3262596e0 3.9580623e1 3.9580623e1
-5.02044e0 2.3262596e0 3.6571971e1 3.6571971e1
-4.7755501e0 2.3262596e0 3.3683253e1 3.3683253e1
-4.5306601e0 2.3262596e0 3.0914455e1 3.0914455e1
-4.2857701e0 2.3262596e0 2.826562e1 2.826562e1
-4.0408801e0 2.3262596e0 2.5736736e1 2.5736736e1
-3.7959901e0 2.3262596e0 2.3327785e1 2.3327785e1
-3.5511002e0 2.3262596e0 2.1038768e1 2.1038768e1
-3.3062102e0 2.3262596e0 1.88697e1 1.88697e1
-3.0613202e0 2.3262596e0 1.6820583e1 1.6820583e1
-2.8164302e0 2.3262596e0 1.4891399e1 1.4891399e1
-2.5715402e0 2.3262596e0 1.3082164e1 1.3082164e1
-2.3266502e0 2.3262596e0 1.1392848e1 1.1392848e1
-2.0817603e0 2.3262596e0 9.823502e0 9.823502e0
-1.8368703e0 2.3262596e0 8.374089e0 8.374089e0
-1.5919803e0 2.3262596e0 7.044619e0 7.044619e0
-1.3470903e0 2.3262596e0 5.8350914e0 5.8350914e0
-1.1022003e0 2.3262596e0 4.7455055e0 4.7455055e0
-8.573103e-1 2.3262596e0 3.7758614e0 3.7758614e0
-6.124203e-1 2.3262596e0 2.9261604e0 2.9261604e0
-3.675303e-1 2.3262596e0 2.1963997e0 2.1963997e0
-1.226403e-1 2.3262596e0 1.5865791e0 1.5865791e0
1.222497e-1 2.3262596e0 1.0967053e0 1.0967053e0
3.671397e-1 2.3262596e0 7.267719e-1 7.267719e-1
6.120297e-1 2.3262596e0 4.767807e-1 4.767807e-1
8.569197e-1 2.3262596e0 3.467316e-1 3.467316e-1
1.1018097e0 2.3262596e0 3.366248e-1 3.366248e-1
1.3466997e0 2.3262596e0 4.464603e-1 4.464603e-1
1.5915897e0 2.3262596e0 6.76238e-1 6.76238e-1
1.8364796e0 2.3262596e0 1.0259578e0 1.0259578e0
2.0813696e0 2.3262596e0 1.4956184e0 1.4956184e0
2.3262596e0 2.3262596e0 2.0852226e0 2.0852226e0
2.5711496e0 2.3262596e0 2.7947731e0 2.7947731e0
2.8160396e0 2.3262596e0 3.6242607e0 3.6242607e0
3.0609296e0 2.3262596e0 4.5736916e0 4.5736916e0
3.3058195e0 2.3262596e0 5.6430641e0 5.6430641e0
3.5507095e0 2.3262596e0 6.8323784e0 6.8323784e0
3.7955995e0 2.3262596e0 8.141637e0 8.141637e0
4.0404895e0 2.3262596e0 9.570834e0 9.570834e0
4.2853795e0 2.3262596e0 1.1119975e1 1.1119975e1
4.5302695e0 2.3262596e0 1.2789058e1 1.2789058e1
4.7751595e0 2.3262596e0 1.457809e1 1.457809e1
5.0200494e0 2.3262596e0 1.6487056e1 1.6487056e1
5.2649394e0 2.3262596e0 1.8515971e1 1.8515971e1
5.5098294e0 2.3262596e0 2.0664821e1 2.0664821e1
5.7547194e0 2.3262596e0 2.293362e1 2.293362e1
5.9996094e0 2.3262596e0 2.5322353e1 2.5322353e1

-6.0e0 2.5711496e0 4.9571149e1 4.9571149e1
-5.75511e0 2.5711496e0 4.6202664e1 4.6202664e1
-5.51022e0 2.5711496e0 4.2954114e1 4.2954114e1
-5.26533e0 2.5711496e0 3.9825513e1 3.9825513e1
-5.02044e0 2.5711496e0 3.6816861e1 3.6816861e1
-4.7755501e0 2.5711496e0 3.3928143e1 3.3928143e1
-4.5306601e0 2.5711496e0 3.1159344e1 3.1159344e1
-4.2857701e0 2.5711496e0 2.851051e1 2.851051e1
-4.0408801e0 2.5711496e0 2.5981625e1 2.5981625e1
-3.7959901e0 2.5711496e0 2.3572675e1 2.3572675e1
-3.5511002e0 2.5711496e0 2.1283658e1 2.1283658e1
-3.3062102e0 2.5711496e0 1.911459e1 1.911459e1
-3.0613202e0 2.5711496e0 1.7065472e1 1.7065472e1
-2.8164302e0 2.5711496e0 1.5136288e1 1.5136288e1
-2.5715402e0 2.5711496e0 1.3327054e1 1.3327054e1
-2.3266502e0 2.5711496e0 1.1637738e1 1.1637738e1
-2.0817603e0 2.5711496e0 1.0068393e1 1.0068393e1
-1.8368703e0 2.5711496e0 8.61898e0 8.61898e0
-1.5919803e0 2.5711496e0 7.289509e0 7.289509e0
-1.3470903e0 2.5711496e0 6.0799814e0 6.0799814e0
-1.1022003e0 2.5711496e0 4.9903955e0 4.9903955e0
-8.573103e-1 2.5711496e0 4.0207513e0 4.0207513e0
-6.124203e-1 2.5711496e0 3.1710504e0 3.1710504e0
-3.675303e-1 2.5711496e0 2.4412897e0 2.4412897e0
-1.226403e-1 2.5711496e0 1.8314691e0 1.8314691e0
1.222497e-1 2.5711496e0 1.3415953e0 1.3415953e0
3.671397e-1 2.5711496e0 9.716618e-1 9.716618e-1
6.120297e-1 2.5711496e0 7.216707e-1 7.216707e-1
8.569197e-1 2.5711496e0 5.916216e-1 5.916216e-1
1.1018097e0 2.5711496e0 5.815147e-1 5.815147e-1
1.3466997e0 2.5711496e0 6.913503e-1 6.913503e-1
1.5915897e0 2.5711496e0 9.21128e-1 9.21128e-1
1.8364796e0 2.5711496e0 1.2708478e0 1.2708478e0
2.0813696e0 2.5711496e0 1.7405084e0 1.7405084e0
2.3262596e0 2.5711496e0 2.3301126e0 2.3301126e0
2.5711496e0 2.5711496e0 3.0396631e0 3.0396631e0
2.8160396e0 2.5711496e0 3.8691507e0 3.8691507e0
3.0609296e0 2.5711496e0 4.8185815e0 4.8185815e0
3.3058195e0 2.5711496e0 5.8879541e0 5.8879541e0
3.5507095e0 2.5711496e0 7.0772684e0 7.0772684e0
3.7955995e0 2.5711496e0 8.386526e0 8.386526e0
4.0404895e0 2.5711496e0 9.815724e0 9.815724e0
4.2853795e0 2.5711496e0 1.1364865e1 1.1364865e1
4.5302695e0 2.5711496e0 1.3033948e1 1.3033948e1
4.7751595e0 2.5711496e0 1.482298e1 1.482298e1
5.0200494e0 2.5711496e0 1.6731946e1 1.6731946e1
5.2649394e0 2.5711496e0 1.8760861e1 1.8760861e1
5.5098294e0 2.5711496e0 2.090971e1 2.090971e1
5.7547194e0 2.5711496e0 2.317851e1 2.317851e1
5.9996094e0 2.5711496e0 2.5567242e1 2.5567242e1

-6.0e0 2.8160396e0 4.9816039e1 4.9816039e1
-5.75511e0 2.8160396e0 4.6447554e1 4.6447554e1
-5.51022e0 2.8160396e0 4.3199004e1 4.3199004e1
-5.26533e0 2.8160396e0 4.0070403e1 4.0070403e1
-5.02044e0 2.8160396e0 3.7061751e1 3.7061751e1
-4.7755501e0 2.8160396e0 3.4173033e1 3.4173033e1
-4.5306601e0 2.8160396e0 3.1404234e1 3.1404234e1
-4.2857701e0 2.8160396e0 2.87554e1 2.87554e1
-4.0408801e0 2.8160396e0 2.6226515e1 2.6226515e1
-3.7959901e0 2.8160396e0 2.3817564e1 2.3817564e1
-3.5511002e0 2.8160396e0 2.1528548e1 2.1528548e1
-3.3062102e0 2.8160396e0 1.935948e1 1.935948e1
-3.0613202e0 2.8160396e0 1.7310362e1 1.7310362e1
-2.8164302e0 2.8160396e0 1.5381178e1 1.5381178e1
-2.5715402e0 2.8160396e0 1.3571944e1 1.3571944e1
-2.3266502e0 2.8160396e0 1.1882628e1 1.1882628e1
-2.0817603e0 2.8160396e0 1.0313283e1 1.0313283e1
-1.8368703e0 2.8160396e0 8.86387e0 8.86387e0
-1.5919803e0 2.8160396e0 7.534399e0 7.534399e0
-1.3470903e0 2.8160396e0 6.3248714e0 6.3248714e0
-1.1022003e0 2.8160396e0 5.2352855e0 5.2352855e0
-8.573103e-1 2.8160396e0 4.2656413e0 4.2656413e0
-6.124203e-1 2.8160396e0 3.4159404e0 3.4159404e0
-3.675303e-1 2.8160396e0 2.6861797e0 2.6861797e0
-1.226403e-1 2.8160396e0 2.0763591e0 2.0763591e0
1.222497e-1 2.8160396e0 1.5864853e0 1.5864853e0
3.671397e-1 2.8160396e0 1.2165518e0 1.2165518e0
6.120297e-1 2.8160396e0 9.665607e-1 9.665607e-1
8.569197e-1 2.8160396e0 8.365115e-1 8.365115e-1
1.1018097e0 2.8160396e0 8.264047e-1 8.264047e-1
1.3466997e0 2.8160396e0 9.362402e-1 9.362402e-1
1.5915897e0 2.8160396e0 1.1660179e0 1.1660179e0
1.8364796e0 2.8160396e0 1.5157378e0 1.5157378e0
2.0813696e0 2.8160396e0 1.9853984e0 1.9853984e0
2.3262596e0 2.8160396e0 2.5750026e0 2.5750026e0
2.5711496e0 2.8160396e0 3.284553e0 3.284553e0
2.8160396e0 2.8160396e0 4.1140407e0 4.1140407e0
3.0609296e0 2.8160396e0 5.0634715e0 5.0634715e0
3.3058195e0 2.8160396e0 6.1328441e0 6.1328441e0
3.5507095e0 2.8160396e0 7.3221584e0 7.3221584e0
3.7955995e0 2.8160396e0 8.631416e0 8.631416e0
4.0404895e0 2.8160396e0 1.0060614e1 1.0060614e1
4.2853795e0 2.8160396e0 1.1609755e1 1.1609755e1
4.5302695e0 2.8160396e0 1.3278838e1 1.3278838e1
4.7751595e0 2.8160396e0 1.506787e1 1.506787e1
5.0200494e0 2.8160396e0 1.6976836e1 1.6976836e1
5.2649394e0 2.8160396e0 1.9005751e1 1.9005751e1
5.5098294e0 2.8160396e0 2.11546e1 2.11546e1
5.7547194e0 2.8160396e0 2.34234e1 2.34234e1
5.9996094e0 2.8160396e0 2.5812132e1 2.5812132e1

-6.0e0 3.0609296e0 5.0060928e1 5.0060928e1
-5.75511e0 3.0609296e0 4.6692444e1 4.6692444e1
-5.51022e0 3.0609296e0 4.3443893e1 4.3443893e1
-5.26533e0 3.0609296e0 4.0315292e1 4.0315292e1
-5.02044e0 3.0609296e0 3.730664e1 3.730664e1
-4.7755501e0 3.0609296e0 3.4417923e1 3.4417923e1
-4.5306601e0 3.0609296e0 3.1649124e1 3.1649124e1
-4.2857701e0 3.0609296e0 2.900029e1 2.900029e1
-4.0408801e0 3.0609296e0 2.6471405e1 2.6471405e1
-3.7959901e0 3.0609296e0 2.4062454e1 2.4062454e1
-3.5511002e0 3.0609296e0 2.1773438e1 2.1773438e1
-3.3062102e0 3.0609296e0 1.960437e1 1.960437e1
-3.0613202e0 3.0609296e0 1.7555252e1 1.7555252e1
-2.8164302e0 3.0609296e0 1.5626068e1 1.5626068e1
-2.5715402e0 3.0609296e0 1.3816833e1 1.3816833e1
-2.3266502e0 3.0609296e0 1.2127518e1 1.2127518e1
-2.0817603e0 3.0609296e0 1.0558173e1 1.0558173e1
-1.8368703e0 3.0609296e0 9.10876e0 9.10876e0
-1.5919803e0 3.0609296e0 7.779289e0 7.779289e0
-1.3470903e0 3.0609296e0 6.5697614e0 6.5697614e0
-1.1022003e0 3.0609296e0 5.4801755e0 5.4801755e0
-8.573103e-1 3.0609296e0 4.5105313e0 4.5105313e0
-6.124203e-1 3.0609296e0 3.6608304e0 3.6608304e0
-3.675303e-1 3.0609296e0 2.9310696e0 2.9310696e0
-1.226403e-1 3.0609296e0 2.3212491e0 2.3212491e0
1.222497e-1 3.0609296e0 1.8313753e0 1.8313753e0
3.671397e-1 3.0609296e0 1.4614418e0 1.4614418e0
6.120297e-1 3.0609296e0 1.2114507e0 1.2114507e0
8.569197e-1 3.0609296e0 1.0814015e0 1.0814015e0
1.1018097e0 3.0609296e0 1.0712947e0 1.0712947e0
1.3466997e0 3.0609296e0 1.1811302e0 1.1811302e0
1.5915897e0 3.0609296e0 1.4109079e0 1.4109079e0
1.8364796e0 3.0609296e0 1.7606277e0 1.7606277e0
2.0813696e0 3.0609296e0 2.2302884e0 2.2302884e0
2.3262596e0 3.0609296e0 2.8198926e0 2.8198926e0
2.5711496e0 3.0609296e0 3.529443e0 3.529443e0
2.8160396e0 3.0609296e0 4.3589307e0 4.3589307e0
3.0609296e0 3.0609296e0 5.3083615e0 5.3083615e0
3.3058195e0 3.0609296e0 6.377734e0 6.377734e0
3.5507095e0 3.0609296e0 7.5670483e0 7.5670483e0
3.7955995e0 3.0609296e0 8.876306e0 8.876306e0
4.0404895e0 3.0609296e0 1.0305504e1 1.0305504e1
4.2853795e0 3.0609296e0 1.1854645e1 1.1854645e1
4.5302695e0 3.0609296e0 1.3523727e1 1.3523727e1
4.7751595e0 3.0609296e0 1.531276e1 1.531276e1
5.0200494e0 3.0609296e0 1.7221725e1 1.7221725e1
5.2649394e0 3.0609296e0 1.9250641e1 1.9250641e1
5.5098294e0 3.0609296e0 2.139949e1 2.139949e1
5.7547194e0 3.0609296e0 2.3668289e1 2.3668289e1
5.9996094e0 3.0609296e0 2.6057022e1 2.6057022e1

-6.0e0 3.3058195e0 5.0305818e1 5.0305818e1
-5.75511e0 3.3058195e0 4.6937334e1 4.6937334e1
-5.51022e0 3.3058195e0 4.3688783e1 4.3688783e1
-5.26533e0 3.3058195e0 4.0560182e1 4.0560182e1
-5.02044e0 3.3058195e0 3.755153e1 3.755153e1
-4.7755501e0 3.3058195e0 3.4662813e1 3.4662813e1
-4.5306601e0 3.3058195e0 3.1894014e1 3.1894014e1
-4.2857701e0 3.3058195e0 2.924518e1 2.924518e1
-4.0408801e0 3.3058195e0 2.6716295e1 2.6716295e1
-3.7959901e0 3.3058195e0 2.4307344e1 2.4307344e1
-3.5511002e0 3.3058195e0 2.2018327e1 2.2018327e1
-3.3062102e0 3.3058195e0 1.984926e1 1.984926e1
-3.0613202e0 3.3058195e0 1.7800142e1 1.7800142e1
-2.8164302e0 3.3058195e0 1.5870958e1 1.5870958e1
-2.5715402e0 3.3058195e0 1.4061723e1 1.4061723e1
-2.3266502e0 3.3058195e0 1.2372408e1 1.2372408e1
-2.0817603e0 3.3058195e0 1.0803062e1 1.0803062e1
-1.8368703e0 3.3058195e0 9.35365e0 9.35365e0
-1.5919803e0 3.3058195e0 8.024179e0 8.024179e0
-1.3470903e0 3.3058195e0 6.8146513e0 6.8146513e0
-1.1022003e0 3.3058195e0 5.7250655e0 5.7250655e0
-8.573103e-1 3.3058195e0 4.7554213e0 4.7554213e0
-6.124203e-1 3.3058195e0 3.9057204e0 3.9057204e0
-3.675303e-1 3.3058195e0 3.1759596e0 3.1759596e0
-1.226403e-1 3.3058195e0 2.566139e0 2.566139e0
1.222497e-1 3.3058195e0 2.0762653e0 2.0762653e0
3.671397e-1 3.3058195e0 1.7063318e0 1.7063318e0
6.120297e-1 3.3058195e0 1.4563406e0 1.4563406e0
8.569197e-1 3.3058195e0 1.3262915e0 1.3262915e0
1.1018097e0 3.3058195e0 1.3161847e0 1.3161847e0
1.3466997e0 3.3058195e0 1.4260202e0 1.4260202e0
1.5915897e0 3.3058195e0 1.6557979e0 1.6557979e0
1.8364796e0 3.3058195e0 2.0055177e0 2.0055177e0
2.0813696e0 3.3058195e0 2.4751784e0 2.4751784e0
2.3262596e0 3.3058195e0 3.0647826e0 3.0647826e0
2.5711496e0 3.3058195e0 3.774333e0 3.774333e0
2.8160396e0 3.3058195e0 4.6038206e0 4.6038206e0
3.0609296e0 3.3058195e0 5.5532515e0 5.5532515e0
3.3058195e0 3.3058195e0 6.622624e0 6.622624e0
3.5507095e0 3.3058195e0 7.8119383e0 7.8119383e0
3.7955995e0 3.3058195e0 9.121196e0 9.121196e0
4.0404895e0 3.3058195e0 1.0550394e1 1.0550394e1
4.2853795e0 3.3058195e0 1.2099535e1 1.2099535e1
4.5302695e0 3.3058195e0 1.3768617e1 1.3768617e1
4.7751595e0 3.3058195e0 1.5557649e1 1.5557649e1
5.0200494e0 3.3058195e0 1.7466615e1 1.7466615e1
5.2649394e0 3.3058195e0 1.949553e1 1.949553e1
5.5098294e0 3.3058195e0 2.164438e1 2.164438e1
5.7547194e0 3.3058195e0 2.3913179e1 2.3913179e1
5.9996094e0 3.3058195e0 2.6301912e1 2.6301912e1

-6.0e0 3.5507095e0 5.055071e1 5.055071e1
-5.75511e0 3.5507095e0 4.7182225e1 4.7182225e1
-5.51022e0 3.5507095e0 4.3933675e1 4.3933675e1
-5.26533e0 3.5507095e0 4.0805074e1 4.0805074e1
-5.02044e0 3.5507095e0 3.7796422e1 3.7796422e1
-4.7755501e0 3.5507095e0 3.4907704e1 3.4907704e1
-4.5306601e0 3.5507095e0 3.2138905e1 3.2138905e1
-4.2857701e0 3.5507095e0 2.9490071e1 2.9490071e1
-4.0408801e0 3.5507095e0 2.6961186e1 2.6961186e1
-3.7959901e0 3.5507095e0 2.4552235e1 2.4552235e1
-3.5511002e0 3.5507095e0 2.2263219e1 2.2263219e1
-3.3062102e0 3.5507095e0 2.0094151e1 2.0094151e1
-3.0613202e0 3.5507095e0 1.8045033e1 1.8045033e1
-2.8164302e0 3.5507095e0 1.611585e1 1.611585e1
-2.5715402e0 3.5507095e0 1.4306615e1 1.4306615e1
-2.3266502e0 3.5507095e0 1.2617299e1 1.2617299e1
-2.0817603e0 3.5507095e0 1.1047952e1 1.1047952e1
-1.8368703e0 3.5507095e0 9.59854e0 9.59854e0
-1.5919803e0 3.5507095e0 8.269069e0 8.269069e0
-1.3470903e0 3.5507095e0 7.0595413e0 7.0595413e0
-1.1022003e0 3.5507095e0 5.9699554e0 5.9699554e0
-8.573103e-1 3.5507095e0 5.0003113e0 5.0003113e0
-6.124203e-1 3.5507095e0 4.1506104e0 4.1506104e0
-3.675303e-1 3.5507095e0 3.4208496e0 3.4208496e0
-1.226403e-1 3.5507095e0 2.811029e0 2.811029e0
1.222497e-1 3.5507095e0 2.3211552e0 2.3211552e0
3.671397e-1 3.5507095e0 1.9512218e0 1.9512218e0
6.120297e-1 3.5507095e0 1.7012306e0 1.7012306e0
8.569197e-1 3.5507095e0 1.5711815e0 1.5711815e0
1.1018097e0 3.5507095e0 1.5610747e0 1.5610747e0
1.3466997e0 3.5507095e0 1.6709102e0 1.6709102e0
1.5915897e0 3.5507095e0 1.9006879e0 1.9006879e0
1.8364796e0 3.5507095e0 2.2504077e0 2.2504077e0
2.0813696e0 3.5507095e0 2.7200684e0 2.7200684e0
2.3262596e0 3.5507095e0 3.3096725e0 3.3096725e0
2.5711496e0 3.5507095e0 4.019223e0 4.019223e0
2.8160396e0 3.5507095e0 4.8487106e0 4.8487106e0
3.0609296e0 3.5507095e0 5.7981415e0 5.7981415e0
3.3058195e0 3.5507095e0 6.867514e0 6.867514e0
3.5507095e0 3.5507095e0 8.056828e0 8.056828e0
3.7955995e0 3.5507095e0 9.366086e0 9.366086e0
4.0404895e0 3.5507095e0 1.0795284e1 1.0795284e1
4.2853795e0 3.5507095e0 1.2344426e1 1.2344426e1
4.5302695e0 3.5507095e0 1.4013509e1 1.4013509e1
4.7751595e0 3.5507095e0 1.580254e1 1.580254e1
5.0200494e0 3.5507095e0 1.7711507e1 1.7711507e1
5.2649394e0 3.5507095e0 1.9740422e1 1.9740422e1
5.5098294e0 3.5507095e0 2.1889272e1 2.1889272e1
5.7547194e0 3.5507095e0 2.415807e1 2.415807e1
5.9996094e0 3.5507095e0 2.6546803e1 2.6546803e1

-6.0e0 3.7955995e0 5.07956e1 5.07956e1
-5.75511e0 3.7955995e0 4.7427115e1 4.7427115e1
-5.51022e0 3.7955995e0 4.4178564e1 4.4178564e1
-5.26533e0 3.7955995e0 4.1049963e1 4.1049963e1
-5.02044e0 3.7955995e0 3.8041312e1 3.8041312e1
-4.7755501e0 3.7955995e0 3.5152594e1 3.5152594e1
-4.5306601e0 3.7955995e0 3.2383795e1 3.2383795e1
-4.2857701e0 3.7955995e0 2.9734961e1 2.9734961e1
-4.0408801e0 3.7955995e0 2.7206076e1 2.7206076e1
-3.7959901e0 3.7955995e0 2.4797125e1 2.4797125e1
-3.5511002e0 3.7955995e0 2.2508109e1 2.2508109e1
-3.3062102e0 3.7955995e0 2.0339041e1 2.0339041e1
-3.0613202e0 3.7955995e0 1.8289923e1 1.8289923e1
-2.8164302e0 3.7955995e0 1.6360739e1 1.6360739e1
-2.5715402e0 3.7955995e0 1.4551505e1 1.4551505e1
-2.3266502e0 3.7955995e0 1.2862189e1 1.2862189e1
-2.0817603e0 3.7955995e0 1.1292842e1 1.1292842e1
-1.8368703e0 3.7955995e0 9.84343e0 9.84343e0
-1.5919803e0 3.7955995e0 8.513959e0 8.513959e0
-1.3470903e0 3.7955995e0 7.3044313e0 7.3044313e0
-1.1022003e0 3.7955995e0 6.2148454e0 6.2148454e0
-8.573103e-1 3.7955995e0 5.2452013e0 5.2452013e0
-6.124203e-1 3.7955995e0 4.3955003e0 4.3955003e0
-3.675303e-1 3.7955995e0 3.6657396e0 3.6657396e0
-1.226403e-1 3.7955995e0 3.055919e0 3.055919e0
1.222497e-1 3.7955995e0 2.5660452e0 2.5660452e0
3.671397e-1 3.7955995e0 2.1961118e0 2.1961118e0
6.120297e-1 3.7955995e0 1.9461206e0 1.9461206e0
8.569197e-1 3.7955995e0 1.8160715e0 1.8160715e0
1.1018097e0 3.7955995e0 1.8059647e0 1.8059647e0
1.3466997e0 3.7955995e0 1.9158002e0 1.9158002e0
1.5915897e0 3.7955995e0 2.1455779e0 2.1455779e0
1.8364796e0 3.7955995e0 2.4952977e0 2.4952977e0
2.0813696e0 3.7955995e0 2.9649583e0 2.9649583e0
2.3262596e0 3.7955995e0 3.5545625e0 3.5545625e0
2.5711496e0 3.7955995e0 4.264113e0 4.264113e0
2.8160396e0 3.7955995e0 5.0936006e0 5.0936006e0
3.0609296e0 3.7955995e0 6.0430315e0 6.0430315e0
3.3058195e0 3.7955995e0 7.112404e0 7.112404e0
3.5507095e0 3.7955995e0 8.301718e0 8.301718e0
3.7955995e0 3.7955995e0 9.610976e0 9.610976e0
4.0404895e0 3.7955995e0 1.1040173e1 1.1040173e1
4.2853795e0 3.7955995e0 1.2589316e1 1.2589316e1
4.5302695e0 3.7955995e0 1.4258398e1 1.4258398e1
4.7751595e0 3.7955995e0 1.604743e1 1.604743e1
5.0200494e0 3.7955995e0 1.7956396e1 1.7956396e1
5.2649394e0 3.7955995e0 1.9985312e1 1.9985312e1
5.5098294e0 3.7955995e0 2.2134161e1 2.2134161e1
5.7547194e0 3.7955995e0 2.440296e1 2.440296e1
5.9996094e0 3.7955995e0 2.6791693e1 2.6791693e1

-6.0e0 4.0404895e0 5.1040489e1 5.1040489e1
-5.75511e0 4.0404895e0 4.7672005e1 4.7672005e1
-5.51022e0 4.0404895e0 4.4423454e1 4.4423454e1
-5.26533e0 4.0404895e0 4.1294853e1 4.1294853e1
-5.02044e0 4.0404895e0 3.8286201e1 3.8286201e1
-4.7755501e0 4.0404895e0 3.5397484e1 3.5397484e1
-4.5306601e0 4.0404895e0 3.2628685e1 3.2628685e1
-4.2857701e0 4.0404895e0 2.9979851e1 2.9979851e1
-4.0408801e0 4.0404895e0 2.7450966e1 2.7450966e1
-3.7959901e0 4.0404895e0 2.5042015e1 2.5042015e1
-3.5511002e0 4.0404895e0 2.2752998e1 2.2752998e1
-3.3062102e0 4.0404895e0 2.0583931e1 2.0583931e1
-3.0613202e0 4.0404895e0 1.8534813e1 1.8534813e1
-2.8164302e0 4.0404895e0 1.6605629e1 1.6605629e1
-2.5715402e0 4.0404895e0 1.4796394e1 1.4796394e1
-2.3266502e0 4.0404895e0 1.3107079e1 1.3107079e1
-2.0817603e0 4.0404895e0 1.1537732e1 1.1537732e1
-1.8368703e0 4.0404895e0 1.008832e1 1.008832e1
-1.5919803e0 4.0404895e0 8.758849e0 8.758849e0
-1.3470903e0 4.0404895e0 7.5493213e0 7.5493213e0
-1.1022003e0 4.0404895e0 6.4597354e0 6.4597354e0
-8.573103e-1 4.0404895e0 5.4900912e0 5.4900912e0
-6.124203e-1 4.0404895e0 4.6403903e0 4.6403903e0
-3.675303e-1 4.0404895e0 3.9106296e0 3.9106296e0
-1.226403e-1 4.0404895e0 3.300809e0 3.300809e0
1.222497e-1 4.0404895e0 2.8109352e0 2.8109352e0
3.671397e-1 4.0404895e0 2.4410017e0 2.4410017e0
6.120297e-1 4.0404895e0 2.1910106e0 2.1910106e0
8.569197e-1 4.0404895e0 2.0609615e0 2.0609615e0
1.1018097e0 4.0404895e0 2.0508546e0 2.0508546e0
1.3466997e0 4.0404895e0 2.1606902e0 2.1606902e0
1.5915897e0 4.0404895e0 2.3904678e0 2.3904678e0
1.8364796e0 4.0404895e0 2.7401877e0 2.7401877e0
2.0813696e0 4.0404895e0 3.2098483e0 3.2098483e0
2.3262596e0 4.0404895e0 3.7994525e0 3.7994525e0
2.5711496e0 4.0404895e0 4.509003e0 4.509003e0
2.8160396e0 4.0404895e0 5.3384906e0 5.3384906e0
3.0609296e0 4.0404895e0 6.2879214e0 6.2879214e0
3.3058195e0 4.0404895e0 7.357294e0 7.357294e0
3.5507095e0 4.0404895e0 8.546608e0 8.546608e0
3.7955995e0 4.0404895e0 9.855865e0 9.855865e0
4.0404895e0 4.0404895e0 1.1285063e1 1.1285063e1
4.2853795e0 4.0404895e0 1.2834206e1 1.2834206e1
4.5302695e0 4.0404895e0 1.4503288e1 1.4503288e1
4.7751595e0 4.0404895e0 1.629232e1 1.629232e1
5.0200494e0 4.0404895e0 1.8201286e1 1.8201286e1
5.2649394e0 4.0404895e0 2.0230202e1 2.0230202e1
5.5098294e0 4.0404895e0 2.2379051e1 2.2379051e1
5.7547194e0 4.0404895e0 2.464785e1 2.464785e1
5.9996094e0 4.0404895e0 2.7036583e1 2.7036583e1

-6.0e0 4.2853795e0 5.1285379e1 5.1285379e1
-5.75511e0 4.2853795e0 4.7916895e1 4.7916895e1
-5.51022e0 4.2853795e0 4.4668344e1 4.4668344e1
-5.26533e0 4.2853795e0 4.1539743e1 4.1539743e1
-5.02044e0 4.2853795e0 3.8531091e1 3.8531091e1
-4.7755501e0 4.2853795e0 3.5642374e1 3.5642374e1
-4.5306601e0 4.2853795e0 3.2873575e1 3.2873575e1
-4.2857701e0 4.2853795e0 3.022474e1 3.022474e1
-4.0408801e0 4.2853795e0 2.7695856e1 2.7695856e1
-3.7959901e0 4.2853795e0 2.5286905e1 2.5286905e1
-3.5511002e0 4.2853795e0 2.2997888e1 2.2997888e1
-3.3062102e0 4.2853795e0 2.0828821e1 2.0828821e1
-3.0613202e0 4.2853795e0 1.8779703e1 1.8779703e1
-2.8164302e0 4.2853795e0 1.6850519e1 1.6850519e1
-2.5715402e0 4.2853795e0 1.5041284e1 1.5041284e1
-2.3266502e0 4.2853795e0 1.3351968e1 1.3351968e1
-2.0817603e0 4.2853795e0 1.1782622e1 1.1782622e1
-1.8368703e0 4.2853795e0 1.0333209e1 1.0333209e1
-1.5919803e0 4.2853795e0 9.003738e0 9.003738e0
-1.3470903e0 4.2853795e0 7.7942113e0 7.7942113e0
-1.1022003e0 4.2853795e0 6.7046254e0 6.7046254e0
-8.573103e-1 4.2853795e0 5.7349812e0 5.7349812e0
-6.124203e-1 4.2853795e0 4.8852803e0 4.8852803e0
-3.675303e-1 4.2853795e0 4.1555196e0 4.1555196e0
-1.226403e-1 4.2853795e0 3.545699e0 3.545699e0
1.222497e-1 4.2853795e0 3.0558252e0 3.0558252e0
3.671397e-1 4.2853795e0 2.6858917e0 2.6858917e0
6.120297e-1 4.2853795e0 2.4359006e0 2.4359006e0
8.569197e-1 4.2853795e0 2.3058514e0 2.3058514e0
1.1018097e0 4.2853795e0 2.2957446e0 2.2957446e0
1.3466997e0 4.2853795e0 2.4055801e0 2.4055801e0
1.5915897e0 4.2853795e0 2.6353578e0 2.6353578e0
1.8364796e0 4.2853795e0 2.9850777e0 2.9850777e0
2.0813696e0 4.2853795e0 3.4547383e0 3.4547383e0
2.3262596e0 4.2853795e0 4.0443425e0 4.0443425e0
2.5711496e0 4.2853795e0 4.753893e0 4.753893e0
2.8160396e0 4.2853795e0 5.5833806e0 5.5833806e0
3.0609296e0 4.2853795e0 6.5328114e0 6.5328114e0
3.3058195e0 4.2853795e0 7.602184e0 7.602184e0
3.5507095e0 4.2853795e0 8.791498e0 8.791498e0
3.7955995e0 4.2853795e0 1.0100755e1 1.0100755e1
4.0404895e0 4.2853795e0 1.1529953e1 1.1529953e1
4.2853795e0 4.2853795e0 1.3079095e1 1.3079095e1
4.5302695e0 4.2853795e0 1.4748178e1 1.4748178e1
4.7751595e0 4.2853795e0 1.653721e1 1.653721e1
5.0200494e0 4.2853795e0 1.8446176e1 1.8446176e1
5.2649394e0 4.2853795e0 2.0475092e1 2.0475092e1
5.5098294e0 4.2853795e0 2.2623941e1 2.2623941e1
5.7547194e0 4.2853795e0 2.489274e1 2.489274e1
5.9996094e0 4.2853795e0 2.7281473e1 2.7281473e1

-6.0e0 4.5302695e0 5.1530269e1 5.1530269e1
-5.75511e0 4.5302695e0 4.8161784e1 4.8161784e1
-5.51022e0 4.5302695e0 4.4913234e1 4.4913234e1
-5.26533e0 4.5302695e0 4.1784633e1 4.1784633e1
-5.02044e0 4.5302695e0 3.8775981e1 3.8775981e1
-4.7755501e0 4.5302695e0 3.5887263e1 3.5887263e1
-4.5306601e0 4.5302695e0 3.3118465e1 3.3118465e1
-4.2857701e0 4.5302695e0 3.046963e1 3.046963e1
-4.0408801e0 4.5302695e0 2.7940746e1 2.7940746e1
-3.7959901e0 4.5302695e0 2.5531795e1 2.5531795e1
-3.5511002e0 4.5302695e0 2.3242778e1 2.3242778e1
-3.3062102e0 4.5302695e0 2.107371e1 2.107371e1
-3.0613202e0 4.5302695e0 1.9024593e1 1.9024593e1
-2.8164302e0 4.5302695e0 1.7095409e1 1.7095409e1
-2.5715402e0 4.5302695e0 1.5286174e1 1.5286174e1
-2.3266502e0 4.5302695e0 1.3596858e1 1.3596858e1
-2.0817603e0 4.5302695e0 1.2027512e1 1.2027512e1
-1.8368703e0 4.5302695e0 1.0578099e1 1.0578099e1
-1.5919803e0 4.5302695e0 9.248628e0 9.248628e0
-1.3470903e0 4.5302695e0 8.0391e0 8.0391e0
-1.1022003e0 4.5302695e0 6.9495154e0 6.9495154e0
-8.573103e-1 4.5302695e0 5.9798712e0 5.9798712e0
-6.124203e-1 4.5302695e0 5.1301703e0 5.1301703e0
-3.675303e-1 4.5302695e0 4.4004095e0 4.4004095e0
-1.226403e-1 4.5302695e0 3.790589e0 3.790589e0
1.222497e-1 4.5302695e0 3.3007152e0 3.3007152e0
3.671397e-1 4.5302695e0 2.9307817e0 2.9307817e0
6.120297e-1 4.5302695e0 2.6807906e0 2.6807906e0
8.569197e-1 4.5302695e0 2.5507414e0 2.5507414e0
1.1018097e0 4.5302695e0 2.5406346e0 2.5406346e0
1.3466997e0 4.5302695e0 2.6504701e0 2.6504701e0
1.5915897e0 4.5302695e0 2.8802478e0 2.8802478e0
1.8364796e0 4.5302695e0 3.2299677e0 3.2299677e0
2.0813696e0 4.5302695e0 3.6996283e0 3.6996283e0
2.3262596e0 4.5302695e0 4.2892325e0 4.2892325e0
2.5711496e0 4.5302695e0 4.998783e0 4.998783e0
2.8160396e0 4.5302695e0 5.8282706e0 5.8282706e0
3.0609296e0 4.5302695e0 6.7777014e0 6.7777014e0
3.3058195e0 4.5302695e0 7.847074e0 7.847074e0
3.5507095e0 4.5302695e0 9.036388e0 9.036388e0
3.7955995e0 4.5302695e0 1.0345645e1 1.0345645e1
4.0404895e0 4.5302695e0 1.1774843e1 1.1774843e1
4.2853795e0 4.5302695e0 1.3323985e1 1.3323985e1
4.5302695e0 4.5302695e0 1.4993068e1 1.4993068e1
4.7751595e0 4.5302695e0 1.67821e1 1.67821e1
5.0200494e0 4.5302695e0 1.8691066e1 1.8691066e1
5.2649394e0 4.5302695e0 2.0719981e1 2.0719981e1
5.5098294e0 4.5302695e0 2.2868831e1 2.2868831e1
5.7547194e0 4.5302695e0 2.513763e1 2.513763e1
5.9996094e0 4.5302695e0 2.7526363e1 2.7526363e1

-6.0e0 4.7751595e0 5.1775159e1 5.1775159e1
-5.75511e0 4.7751595e0 4.8406674e1 4.8406674e1
-5.51022e0 4.7751595e0 4.5158124e1 4.5158124e1
-5.26533e0 4.7751595e0 4.2029523e1 4.2029523e1
-5.02044e0 4.7751595e0 3.9020871e1 3.9020871e1
-4.7755501e0 4.7751595e0 3.6132153e1 3.6132153e1
-4.5306601e0 4.7751595e0 3.3363354e1 3.3363354e1
-4.2857701e0 4.7751595e0 3.071452e1 3.071452e1
-4.0408801e0 4.7751595e0 2.8185635e1 2.8185635e1
-3.7959901e0 4.7751595e0 2.5776685e1 2.5776685e1
-3.5511002e0 4.7751595e0 2.3487668e1 2.3487668e1
-3.3062102e0 4.7751595e0 2.13186e1 2.13186e1
-3.0613202e0 4.7751595e0 1.9269482e1 1.9269482e1
-2.8164302e0 4.7751595e0 1.7340298e1 1.7340298e1
-2.5715402e0 4.7751595e0 1.5531064e1 1.5531064e1
-2.3266502e0 4.7751595e0 1.3841748e1 1.3841748e1
-2.0817603e0 4.7751595e0 1.2272403e1 1.2272403e1
-1.8368703e0 4.7751595e0 1.082299e1 1.082299e1
-1.5919803e0 4.7751595e0 9.493518e0 9.493518e0
-1.3470903e0 4.7751595e0 8.28399e0 8.28399e0
-1.1022003e0 4.7751595e0 7.1944054e0 7.1944054e0
-8.573103e-1 4.7751595e0 6.2247612e0 6.2247612e0
-6.124203e-1 4.7751595e0 5.3750603e0 5.3750603e0
-3.675303e-1 4.7751595e0 4.6452995e0 4.6452995e0
-1.226403e-1 4.7751595e0 4.035479e0 4.035479e0
1.222497e-1 4.7751595e0 3.5456052e0 3.5456052e0
3.671397e-1 4.7751595e0 3.1756717e0 3.1756717e0
6.120297e-1 4.7751595e0 2.9256805e0 2.9256805e0
8.569197e-1 4.7751595e0 2.7956314e0 2.7956314e0
1.1018097e0 4.7751595e0 2.7855246e0 2.7855246e0
1.3466997e0 4.7751595e0 2.8953601e0 2.8953601e0
1.5915897e0 4.7751595e0 3.1251378e0 3.1251378e0
1.8364796e0 4.7751595e0 3.4748576e0 3.4748576e0
2.0813696e0 4.7751595e0 3.9445183e0 3.9445183e0
2.3262596e0 4.7751595e0 4.5341225e0 4.5341225e0
2.5711496e0 4.7751595e0 5.243673e0 5.243673e0
2.8160396e0 4.7751595e0 6.0731606e0 6.0731606e0
3.0609296e0 4.7751595e0 7.0225914e0 7.0225914e0
3.3058195e0 4.7751595e0 8.091965e0 8.091965e0
3.5507095e0 4.7751595e0 9.281277e0 9.281277e0
3.7955995e0 4.7751595e0 1.0590535e1 1.0590535e1
4.0404895e0 4.7751595e0 1.2019733e1 1.2019733e1
4.2853795e0 4.7751595e0 1.3568875e1 1.3568875e1
4.5302695e0 4.7751595e0 1.5237958e1 1.5237958e1
4.7751595e0 4.7751595e0 1.702699e1 1.702699e1
5.0200494e0 4.7751595e0 1.8935956e1 1.8935956e1
5.2649394e0 4.7751595e0 2.0964871e1 2.0964871e1
5.5098294e0 4.7751595e0 2.311372e1 2.311372e1
5.7547194e0 4.7751595e0 2.538252e1 2.538252e1
5.9996094e0 4.7751595e0 2.7771252e1 2.7771252e1

-6.0e0 5.0200494e0 5.2020049e1 5.2020049e1
-5.75511e0 5.0200494e0 4.8651564e1 4.8651564e1
-5.51022e0 5.0200494e0 4.5403014e1 4.5403014e1
-5.26533e0 5.0200494e0 4.2274413e1 4.2274413e1
-5.02044e0 5.0200494e0 3.9265761e1 3.9265761e1
-4.7755501e0 5.0200494e0 3.6377043e1 3.6377043e1
-4.5306601e0 5.0200494e0 3.3608244e1 3.3608244e1
-4.2857701e0 5.0200494e0 3.095941e1 3.095941e1
-4.0408801e0 5.0200494e0 2.8430525e1 2.8430525e1
-3.7959901e0 5.0200494e0 2.6021574e1 2.6021574e1
-3.5511002e0 5.0200494e0 2.3732558e1 2.3732558e1
-3.3062102e0 5.0200494e0 2.156349e1 2.156349e1
-3.0613202e0 5.0200494e0 1.9514372e1 1.9514372e1
-2.8164302e0 5.0200494e0 1.7585188e1 1.7585188e1
-2.5715402e0 5.0200494e0 1.5775954e1 1.5775954e1
-2.3266502e0 5.0200494e0 1.4086638e1 1.4086638e1
-2.0817603e0 5.0200494e0 1.2517293e1 1.2517293e1
-1.8368703e0 5.0200494e0 1.106788e1 1.106788e1
-1.5919803e0 5.0200494e0 9.73841e0 9.73841e0
-1.3470903e0 5.0200494e0 8.528882e0 8.528882e0
-1.1022003e0 5.0200494e0 7.4392953e0 7.4392953e0
-8.573103e-1 5.0200494e0 6.4696512e0 6.4696512e0
-6.124203e-1 5.0200494e0 5.6199503e0 5.6199503e0
-3.675303e-1 5.0200494e0 4.8901895e0 4.8901895e0
-1.226403e-1 5.0200494e0 4.280369e0 4.280369e0
1.222497e-1 5.0200494e0 3.7904951e0 3.7904951e0
3.671397e-1 5.0200494e0 3.4205617e0 3.4205617e0
6.120297e-1 5.0200494e0 3.1705705e0 3.1705705e0
8.569197e-1 5.0200494e0 3.0405214e0 3.0405214e0
1.1018097e0 5.0200494e0 3.0304146e0 3.0304146e0
1.3466997e0 5.0200494e0 3.1402501e0 3.1402501e0
1.5915897e0 5.0200494e0 3.3700278e0 3.3700278e0
1.8364796e0 5.0200494e0 3.7197476e0 3.7197476e0
2.0813696e0 5.0200494e0 4.1894083e0 4.1894083e0
2.3262596e0 5.0200494e0 4.7790125e0 4.7790125e0
2.5711496e0 5.0200494e0 5.488563e0 5.488563e0
2.8160396e0 5.0200494e0 6.3180505e0 6.3180505e0
3.0609296e0 5.0200494e0 7.2674814e0 7.2674814e0
3.3058195e0 5.0200494e0 8.336855e0 8.336855e0
3.5507095e0 5.0200494e0 9.526169e0 9.526169e0
3.7955995e0 5.0200494e0 1.0835426e1 1.0835426e1
4.0404895e0 5.0200494e0 1.2264624e1 1.2264624e1
4.2853795e0 5.0200494e0 1.3813765e1 1.3813765e1
4.5302695e0 5.0200494e0 1.5482848e1 1.5482848e1
4.7751595e0 5.0200494e0 1.727188e1 1.727188e1
5.0200494e0 5.0200494e0 1.9180846e1 1.9180846e1
5.2649394e0 5.0200494e0 2.1209761e1 2.1209761e1
5.5098294e0 5.0200494e0 2.335861e1 2.335861e1
5.7547194e0 5.0200494e0 2.562741e1 2.562741e1
5.9996094e0 5.0200494e0 2.8016142e1 2.8016142e1

-6.0e0 5.2649394e0 5.2264938e1 5.2264938e1
-5.75511e0 5.2649394e0 4.8896454e1 4.8896454e1
-5.51022e0 5.2649394e0 4.5647903e1 4.5647903e1
-5.26533e0 5.2649394e0 4.2519302e1 4.2519302e1
-5.02044e0 5.2649394e0 3.951065e1 3.951065e1
-4.7755501e0 5.2649394e0 3.6621933e1 3.6621933e1
-4.5306601e0 5.2649394e0 3.3853134e1 3.3853134e1
-4.2857701e0 5.2649394e0 3.12043e1 3.12043e1
-4.0408801e0 5.2649394e0 2.8675415e1 2.8675415e1
-3.7959901e0 5.2649394e0 2.6266464e1 2.6266464e1
-3.5511002e0 5.2649394e0 2.3977448e1 2.3977448e1
-3.3062102e0 5.2649394e0 2.180838e1 2.180838e1
-3.0613202e0 5.2649394e0 1.9759262e1 1.9759262e1
-2.8164302e0 5.2649394e0 1.7830078e1 1.7830078e1
-2.5715402e0 5.2649394e0 1.6020844e1 1.6020844e1
-2.3266502e0 5.2649394e0 1.4331528e1 1.4331528e1
-2.0817603e0 5.2649394e0 1.2762183e1 1.2762183e1
-1.8368703e0 5.2649394e0 1.131277e1 1.131277e1
-1.5919803e0 5.2649394e0 9.9833e0 9.9833e0
-1.3470903e0 5.2649394e0 8.773772e0 8.773772e0
-1.1022003e0 5.2649394e0 7.6841853e0 7.6841853e0
-8.573103e-1 5.2649394e0 6.7145412e0 6.7145412e0
-6.124203e-1 5.2649394e0 5.8648402e0 5.8648402e0
-3.675303e-1 5.2649394e0 5.1350795e0 5.1350795e0
-1.226403e-1 5.2649394e0 4.525259e0 4.525259e0
1.222497e-1 5.2649394e0 4.0353851e0 4.0353851e0
3.671397e-1 5.2649394e0 3.6654517e0 3.6654517e0
6.120297e-1 5.2649394e0 3.4154605e0 3.4154605e0
8.569197e-1 5.2649394e0 3.2854114e0 3.2854114e0
1.1018097e0 5.2649394e0 3.2753046e0 3.2753046e0
1.3466997e0 5.2649394e0 3.38514e0 3.38514e0
1.5915897e0 5.2649394e0 3.6149178e0 3.6149178e0
1.8364796e0 5.2649394e0 3.9646376e0 3.9646376e0
2.0813696e0 5.2649394e0 4.4342982e0 4.4342982e0
2.3262596e0 5.2649394e0 5.0239024e0 5.0239024e0
2.5711496e0 5.2649394e0 5.7334529e0 5.7334529e0
2.8160396e0 5.2649394e0 6.5629405e0 6.5629405e0
3.0609296e0 5.2649394e0 7.5123714e0 7.5123714e0
3.3058195e0 5.2649394e0 8.581744e0 8.581744e0
3.5507095e0 5.2649394e0 9.771059e0 9.771059e0
3.7955995e0 5.2649394e0 1.1080316e1 1.1080316e1
4.0404895e0 5.2649394e0 1.2509514e1 1.2509514e1
4.2853795e0 5.2649394e0 1.4058655e1 1.4058655e1
4.5302695e0 5.2649394e0 1.5727737e1 1.5727737e1
4.7751595e0 5.2649394e0 1.751677e1 1.751677e1
5.0200494e0 5.2649394e0 1.9425735e1 1.9425735e1
5.2649394e0 5.2649394e0 2.1454651e1 2.1454651e1
5.5098294e0 5.2649394e0 2.36035e1 2.36035e1
5.7547194e0 5.2649394e0 2.5872299e1 2.5872299e1
5.9996094e0 5.2649394e0 2.8261032e1 2.8261032e1

-6.0e0 5.5098294e0 5.2509828e1 5.2509828e1
-5.75511e0 5.5098294e0 4.9141344e1 4.9141344e1
-5.51022e0 5.5098294e0 4.5892793e1 4.5892793e1
-5.26533e0 5.5098294e0 4.2764192e1 4.2764192e1
-5.02044e0 5.5098294e0 3.975554e1 3.975554e1
-4.7755501e0 5.5098294e0 3.6866823e1 3.6866823e1
-4.5306601e0 5.5098294e0 3.4098024e1 3.4098024e1
-4.2857701e0 5.5098294e0 3.144919e1 3.144919e1
-4.0408801e0 5.5098294e0 2.8920305e1 2.8920305e1
-3.7959901e0 5.5098294e0 2.6511354e1 2.6511354e1
-3.5511002e0 5.5098294e0 2.4222337e1 2.4222337e1
-3.3062102e0 5.5098294e0 2.205327e1 2.205327e1
-3.0613202e0 5.5098294e0 2.0004152e1 2.0004152e1
-2.8164302e0 5.5098294e0 1.8074968e1 1.8074968e1
-2.5715402e0 5.5098294e0 1.6265733e1 1.6265733e1
-2.3266502e0 5.5098294e0 1.4576418e1 1.4576418e1
-2.0817603e0 5.5098294e0 1.3007072e1 1.3007072e1
-1.8368703e0 5.5098294e0 1.155766e1 1.155766e1
-1.5919803e0 5.5098294e0 1.0228189e1 1.0228189e1
-1.3470903e0 5.5098294e0 9.018661e0 9.018661e0
-1.1022003e0 5.5098294e0 7.9290753e0 7.9290753e0
-8.573103e-1 5.5098294e0 6.9594312e0 6.9594312e0
-6.124203e-1 5.5098294e0 6.1097302e0 6.1097302e0
-3.675303e-1 5.5098294e0 5.3799695e0 5.3799695e0
-1.226403e-1 5.5098294e0 4.770149e0 4.770149e0
1.222497e-1 5.5098294e0 4.2802751e0 4.2802751e0
3.671397e-1 5.5098294e0 3.9103416e0 3.9103416e0
6.120297e-1 5.5098294e0 3.6603505e0 3.6603505e0
8.569197e-1 5.5098294e0 3.5303014e0 3.5303014e0
1.1018097e0 5.5098294e0 3.5201945e0 3.5201945e0
1.3466997e0 5.5098294e0 3.63003e0 3.63003e0
1.5915897e0 5.5098294e0 3.8598077e0 3.8598077e0
1.8364796e0 5.5098294e0 4.2095276e0 4.2095276e0
2.0813696e0 5.5098294e0 4.6791882e0 4.6791882e0
2.3262596e0 5.5098294e0 5.2687924e0 5.2687924e0
2.5711496e0 5.5098294e0 5.9783429e0 5.9783429e0
2.8160396e0 5.5098294e0 6.8078305e0 6.8078305e0
3.0609296e0 5.5098294e0 7.7572614e0 7.7572614e0
3.3058195e0 5.5098294e0 8.826634e0 8.826634e0
3.5507095e0 5.5098294e0 1.0015948e1 1.0015948e1
3.7955995e0 5.5098294e0 1.1325206e1 1.1325206e1
4.0404895e0 5.5098294e0 1.2754404e1 1.2754404e1
4.2853795e0 5.5098294e0 1.4303545e1 1.4303545e1
4.5302695e0 5.5098294e0 1.5972627e1 1.5972627e1
4.7751595e0 5.5098294e0 1.776166e1 1.776166e1
5.0200494e0 5.5098294e0 1.9670625e1 1.9670625e1
5.2649394e0 5.5098294e0 2.169954e1 2.169954e1
5.5098294e0 5.5098294e0 2.384839e1 2.384839e1
5.7547194e0 5.5098294e0 2.6117189e1 2.6117189e1
5.9996094e0 5.5098294e0 2.8505922e1 2.8505922e1

-6.0e0 5.7547194e0 5.2754718e1 5.2754718e1
-5.75511e0 5.7547194e0 4.9386234e1 4.9386234e1
-5.51022e0 5.7547194e0 4.6137683e1 4.6137683e1
-5.26533e0 5.7547194e0 4.3009082e1 4.3009082e1
-5.02044e0 5.7547194e0 4.000043e1 4.000043e1
-4.7755501e0 5.7547194e0 3.7111713e1 3.7111713e1
-4.5306601e0 5.7547194e0 3.4342914e1 3.4342914e1
-4.2857701e0 5.7547194e0 3.169408e1 3.169408e1
-4.0408801e0 5.7547194e0 2.9165195e1 2.9165195e1
-3.7959901e0 5.7547194e0 2.6756244e1 2.6756244e1
-3.5511002e0 5.7547194e0 2.4467227e1 2.4467227e1
-3.3062102e0 5.7547194e0 2.229816e1 2.229816e1
-3.0613202e0 5.7547194e0 2.0249042e1 2.0249042e1
-2.8164302e0 5.7547194e0 1.8319858e1 1.8319858e1
-2.5715402e0 5.7547194e0 1.6510623e1 1.6510623e1
-2.3266502e0 5.7547194e0 1.4821307e1 1.4821307e1
-2.0817603e0 5.7547194e0 1.3251962e1 1.3251962e1
-1.8368703e0 5.7547194e0 1.180255e1 1.180255e1
-1.5919803e0 5.7547194e0 1.0473079e1 1.0473079e1
-1.3470903e0 5.7547194e0 9.263551e0 9.263551e0
-1.1022003e0 5.7547194e0 8.173965e0 8.173965e0
-8.573103e-1 5.7547194e0 7.2043211e0 7.2043211e0
-6.124203e-1 5.7547194e0 6.3546202e0 6.3546202e0
-3.675303e-1 5.7547194e0 5.6248595e0 5.6248595e0
-1.226403e-1 5.7547194e0 5.0150389e0 5.0150389e0
1.222497e-1 5.7547194e0 4.5251651e0 4.5251651e0
3.671397e-1 5.7547194e0 4.1552316e0 4.1552316e0
6.120297e-1 5.7547194e0 3.9052405e0 3.9052405e0
8.569197e-1 5.7547194e0 3.7751913e0 3.7751913e0
1.1018097e0 5.7547194e0 3.7650845e0 3.7650845e0
1.3466997e0 5.7547194e0 3.87492e0 3.87492e0
1.5915897e0 5.7547194e0 4.1046977e0 4.1046977e0
1.8364796e0 5.7547194e0 4.4544176e0 4.4544176e0
2.0813696e0 5.7547194e0 4.9240782e0 4.9240782e0
2.3262596e0 5.7547194e0 5.5136824e0 5.5136824e0
2.5711496e0 5.7547194e0 6.2232329e0 6.2232329e0
2.8160396e0 5.7547194e0 7.0527205e0 7.0527205e0
3.0609296e0 5.7547194e0 8.002151e0 8.002151e0
3.3058195e0 5.7547194e0 9.071524e0 9.071524e0
3.5507095e0 5.7547194e0 1.0260838e1 1.0260838e1
3.7955995e0 5.7547194e0 1.1570096e1 1.1570096e1
4.0404895e0 5.7547194e0 1.2999294e1 1.2999294e1
4.2853795e0 5.7547194e0 1.4548434e1 1.4548434e1
4.5302695e0 5.7547194e0 1.6217517e1 1.6217517e1
4.7751595e0 5.7547194e0 1.8006549e1 1.8006549e1
5.0200494e0 5.7547194e0 1.9915515e1 1.9915515e1
5.2649394e0 5.7547194e0 2.194443e1 2.194443e1
5.5098294e0 5.7547194e0 2.409328e1 2.409328e1
5.7547194e0 5.7547194e0 2.6362079e1 2.6362079e1
5.9996094e0 5.7547194e0 2.8750812e1 2.8750812e1

-6.0e0 5.9996094e0 5.299961e1 5.299961e1
-5.75511e0 5.9996094e0 4.9631125e1 4.9631125e1
-5.51022e0 5.9996094e0 4.6382574e1 4.6382574e1
-5.26533e0 5.9996094e0 4.3253973e1 4.3253973e1
-5.02044e0 5.9996094e0 4.0245322e1 4.0245322e1
-4.7755501e0 5.9996094e0 3.7356604e1 3.7356604e1
-4.5306601e0 5.9996094e0 3.4587805e1 3.4587805e1
-4.2857701e0 5.9996094e0 3.1938971e1 3.1938971e1
-4.0408801e0 5.9996094e0 2.9410086e1 2.9410086e1
-3.7959901e0 5.9996094e0 2.7001135e1 2.7001135e1
-3.5511002e0 5.9996094e0 2.4712119e1 2.4712119e1
-3.3062102e0 5.9996094e0 2.2543051e1 2.2543051e1
-3.0613202e0 5.9996094e0 2.0493933e1 2.0493933e1
-2.8164302e0 5.9996094e0 1.8564749e1 1.8564749e1
-2.5715402e0 5.9996094e0 1.6755515e1 1.6755515e1
-2.3266502e0 5.9996094e0 1.5066199e1 1.5066199e1
-2.0817603e0 5.9996094e0 1.3496852e1 1.3496852e1
-1.8368703e0 5.9996094e0 1.204744e1 1.204744e1
-1.5919803e0 5.9996094e0 1.0717969e1 1.0717969e1
-1.3470903e0 5.9996094e0 9.508441e0 9.508441e0
-1.1022003e0 5.9996094e0 8.418855e0 8.418855e0
-8.573103e-1 5.9996094e0 7.4492111e0 7.4492111e0
-6.124203e-1 5.9996094e0 6.5995102e0 6.5995102e0
-3.675303e-1 5.9996094e0 5.8697495e0 5.8697495e0
-1.226403e-1 5.9996094e0 5.2599289e0 5.2599289e0
1.222497e-1 5.9996094e0 4.7700551e0 4.7700551e0
3.671397e-1 5.9996094e0 4.4001216e0 4.4001216e0
6.120297e-1 5.9996094e0 4.1501305e0 4.1501305e0
8.569197e-1 5.9996094e0 4.0200813e0 4.0200813e0
1.1018097e0 5.9996094e0 4.0099745e0 4.0099745e0
1.3466997e0 5.9996094e0 4.11981e0 4.11981e0
1.5915897e0 5.9996094e0 4.3495877e0 4.3495877e0
1.8364796e0 5.9996094e0 4.6993076e0 4.6993076e0
2.0813696e0 5.9996094e0 5.1689682e0 5.1689682e0
2.3262596e0 5.9996094e0 5.7585724e0 5.7585724e0
2.5711496e0 5.9996094e0 6.4681229e0 6.4681229e0
2.8160396e0 5.9996094e0 7.2976105e0 7.2976105e0
3.0609296e0 5.9996094e0 8.247041e0 8.247041e0
3.3058195e0 5.9996094e0 9.316414e0 9.316414e0
3.5507095e0 5.9996094e0 1.0505728e1 1.0505728e1
3.7955995e0 5.9996094e0 1.1814986e1 1.1814986e1
4.0404895e0 5.9996094e0 1.3244183e1 1.3244183e1
4.2853795e0 5.9996094e0 1.4793326e1 1.4793326e1
4.5302695e0 5.9996094e0 1.6462408e1 1.6462408e1
4.7751595e0 5.9996094e0 1.825144e1 1.825144e1
5.0200494e0 5.9996094e0 2.0160406e1 2.0160406e1
5.2649394e0 5.9996094e0 2.2189322e1 2.2189322e1
5.5098294e0 5.9996094e0 2.4338171e1 2.4338171e1
5.7547194e0 5.9996094e0 2.660697e1 2.660697e1
5.9996094e0 5.9996094e0 2.8995703e1 2.8995703e1

